On Isolated Millisecond Pulsars Formed by the Coalescence of Neutron Stars and Massive White Dwarfs

This paper uses population synthesis to investigate the possible origin of isolated millisecond pulsars (IMSPs) as born from the coalescence of a neutron star (NS) and a white dwarf (WD). Results show that the galactic birth - rate of IMSPs is likely to lie between $5.8\times10^{-5}$ $\rm yr^{-1}$ and $2.0\times10^{-4}$ $\rm yr^{-1}$, depending on critical variables, such as the stability of mass transfer via the Roche lobe and the value of kick velocity. In addition to this, this paper estimates that the solar mass of IMSPs can range from $1.5$ and 2.0 $M_{\odot}$, making them more massive than other 'normal' pulsars. Finally, the majority of IMSPs in our simulations have spin periods ranging from several to 20 milliseconds, which is consistent with previous observations.

==> ssn2.bib.txt <==
@ARTICLE{Dai2006,
   author = {{Dai}, Z.~G. and {Wang}, X.~Y. and {Wu}, X.~F. and {Zhang}, B.
	},
    title = "{X-ray Flares from Postmerger Millisecond Pulsars}",
  journal = {Science},
   eprint = {astro-ph/0602525},
     year = 2006,
    month = feb,
   volume = 311,
    pages = {1127-1129},
      doi = {10.1126/science.1123606},
   adsurl = {http://adsabs.harvard.edu/abs/2006Sci...311.1127D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Dai1998,
   author = {{Dai}, Z.~G. and {Lu}, T.},
    title = "{{$\gamma$}-Ray Bursts and Afterglows from Rotating Strange Stars and Neutron Stars}",
  journal = {Physical Review Letters},
   eprint = {astro-ph/9810332},
     year = 1998,
    month = nov,
   volume = 81,
    pages = {4301-4304},
      doi = {10.1103/PhysRevLett.81.4301},
   adsurl = {http://adsabs.harvard.edu/abs/1998PhRvL..81.4301D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Cowperthwaite2017,
   author = {{Cowperthwaite}, P.~S. and {Berger}, E. and {Villar}, V.~A. and
	{Metzger}, B.~D. and {Nicholl}, M. and {Chornock}, R. and {Blanchard}, P.~K. and
	{Fong}, W. and {Margutti}, R. and {Soares-Santos}, M. and {Alexander}, K.~D. and
	{Allam}, S. and {Annis}, J. and {Brout}, D. and {Brown}, D.~A. and
	{Butler}, R.~E. and {Chen}, H.-Y. and {Diehl}, H.~T. and {Doctor}, Z. and
	{Drout}, M.~R. and {Eftekhari}, T. and {Farr}, B. and {Finley}, D.~A. and
	{Foley}, R.~J. and {Frieman}, J.~A. and {Fryer}, C.~L. and {Garc{\'{\i}}a-Bellido}, J. and
	{Gill}, M.~S.~S. and {Guillochon}, J. and {Herner}, K. and {Holz}, D.~E. and
	{Kasen}, D. and {Kessler}, R. and {Marriner}, J. and {Matheson}, T. and
	{Neilsen}, Jr., E.~H. and {Quataert}, E. and {Palmese}, A. and
	{Rest}, A. and {Sako}, M. and {Scolnic}, D.~M. and {Smith}, N. and
	{Tucker}, D.~L. and {Williams}, P.~K.~G. and {Balbinot}, E. and
	{Carlin}, J.~L. and {Cook}, E.~R. and {Durret}, F. and {Li}, T.~S. and
	{Lopes}, P.~A.~A. and {Louren{\c c}o}, A.~C.~C. and {Marshall}, J.~L. and
	{Medina}, G.~E. and {Muir}, J. and {Mu{\~n}oz}, R.~R. and {Sauseda}, M. and
	{Schlegel}, D.~J. and {Secco}, L.~F. and {Vivas}, A.~K. and
	{Wester}, W. and {Zenteno}, A. and {Zhang}, Y. and {Abbott}, T.~M.~C. and
	{Banerji}, M. and {Bechtol}, K. and {Benoit-L{\'e}vy}, A. and
	{Bertin}, E. and {Buckley-Geer}, E. and {Burke}, D.~L. and {Capozzi}, D. and
	{Carnero Rosell}, A. and {Carrasco Kind}, M. and {Castander}, F.~J. and
	{Crocce}, M. and {Cunha}, C.~E. and {D'Andrea}, C.~B. and {da Costa}, L.~N. and
	{Davis}, C. and {DePoy}, D.~L. and {Desai}, S. and {Dietrich}, J.~P. and
	{Drlica-Wagner}, A. and {Eifler}, T.~F. and {Evrard}, A.~E. and
	{Fernandez}, E. and {Flaugher}, B. and {Fosalba}, P. and {Gaztanaga}, E. and
	{Gerdes}, D.~W. and {Giannantonio}, T. and {Goldstein}, D.~A. and
	{Gruen}, D. and {Gruendl}, R.~A. and {Gutierrez}, G. and {Honscheid}, K. and
	{Jain}, B. and {James}, D.~J. and {Jeltema}, T. and {Johnson}, M.~W.~G. and
	{Johnson}, M.~D. and {Kent}, S. and {Krause}, E. and {Kron}, R. and
	{Kuehn}, K. and {Nuropatkin}, N. and {Lahav}, O. and {Lima}, M. and
	{Lin}, H. and {Maia}, M.~A.~G. and {March}, M. and {Martini}, P. and
	{McMahon}, R.~G. and {Menanteau}, F. and {Miller}, C.~J. and
	{Miquel}, R. and {Mohr}, J.~J. and {Neilsen}, E. and {Nichol}, R.~C. and
	{Ogando}, R.~L.~C. and {Plazas}, A.~A. and {Roe}, N. and {Romer}, A.~K. and
	{Roodman}, A. and {Rykoff}, E.~S. and {Sanchez}, E. and {Scarpine}, V. and
	{Schindler}, R. and {Schubnell}, M. and {Sevilla-Noarbe}, I. and
	{Smith}, M. and {Smith}, R.~C. and {Sobreira}, F. and {Suchyta}, E. and
	{Swanson}, M.~E.~C. and {Tarle}, G. and {Thomas}, D. and {Thomas}, R.~C. and
	{Troxel}, M.~A. and {Vikram}, V. and {Walker}, A.~R. and {Wechsler}, R.~H. and
	{Weller}, J. and {Yanny}, B. and {Zuntz}, J.},
    title = "{The Electromagnetic Counterpart of the Binary Neutron Star Merger LIGO/Virgo GW170817. II. UV, Optical, and Near-infrared Light Curves and Comparison to Kilonova Models}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1710.05840},
 primaryClass = "astro-ph.HE",
 keywords = {binaries: close, catalogs, gravitational waves, stars: neutron, surveys},
     year = 2017,
    month = oct,
   volume = 848,
      eid = {L17},
    pages = {L17},
      doi = {10.3847/2041-8213/aa8fc7},
   adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...848L..17C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Arcavi2017,
   author = {{Arcavi}, I. and {McCully}, C. and {Hosseinzadeh}, G. and {Howell}, D.~A. and
	{Vasylyev}, S. and {Poznanski}, D. and {Zaltzman}, M. and {Maoz}, D. and
	{Singer}, L. and {Valenti}, S. and {Kasen}, D. and {Barnes}, J. and
	{Piran}, T. and {Fong}, W.-f.},
    title = "{Optical Follow-up of Gravitational-wave Events with Las Cumbres Observatory}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1710.05842},
 primaryClass = "astro-ph.HE",
 keywords = {galaxies: statistics, gravitational waves, methods: observational },
     year = 2017,
    month = oct,
   volume = 848,
      eid = {L33},
    pages = {L33},
      doi = {10.3847/2041-8213/aa910f},
   adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...848L..33A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Abbott2017b,
   author = {{Abbott}, B.~P. and {Abbott}, R. and {Abbott}, T.~D. and {Acernese}, F. and
	{Ackley}, K. and {Adams}, C. and {Adams}, T. and {Addesso}, P. and
	{Adhikari}, R.~X. and {Adya}, V.~B. and et al.},
    title = "{Gravitational Waves and Gamma-Rays from a Binary Neutron Star Merger: GW170817 and GRB 170817A}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1710.05834},
 primaryClass = "astro-ph.HE",
 keywords = {binaries: close, gamma-ray burst: general, gravitational waves },
     year = 2017,
    month = oct,
   volume = 848,
      eid = {L13},
    pages = {L13},
      doi = {10.3847/2041-8213/aa920c},
   adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...848L..13A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Abbott2017a,
   author = {{Abbott}, B.~P. and {Abbott}, R. and {Abbott}, T.~D. and {Acernese}, F. and
	{Ackley}, K. and {Adams}, C. and {Adams}, T. and {Addesso}, P. and
	{Adhikari}, R.~X. and {Adya}, V.~B. and et al.},
    title = "{GW170817: Observation of Gravitational Waves from a Binary Neutron Star Inspiral}",
  journal = {Physical Review Letters},
archivePrefix = "arXiv",
   eprint = {1710.05832},
 primaryClass = "gr-qc",
     year = 2017,
    month = oct,
   volume = 119,
   number = 16,
      eid = {161101},
    pages = {161101},
      doi = {10.1103/PhysRevLett.119.161101},
   adsurl = {http://adsabs.harvard.edu/abs/2017PhRvL.119p1101A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Portegies1999,
   author = {{Portegies Zwart}, S.~F. and {Yungelson}, L.~R.},
    title = "{The possible companions of young radio pulsars}",
  journal = {\mnras},
   eprint = {astro-ph/9904305},
     year = 1999,
    month = oct,
   volume = 309,
    pages = {26-30},
      doi = {10.1046/j.1365-8711.1999.02792.x},
   adsurl = {http://adsabs.harvard.edu/abs/1999MNRAS.309...26P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Krauss2007,
   author = {{Krauss}, M.~I. and {Schulz}, N.~S. and {Chakrabarty}, D. and
	{Juett}, A.~M. and {Cottam}, J.},
    title = "{High-Resolution X-Ray Spectroscopy of the Ultracompact LMXB Pulsar 4U 1626-67}",
  journal = {\apj},
   eprint = {astro-ph/0611823},
 keywords = {Stars: Binaries: Close, Stars: Pulsars: Individual: Alphanumeric: 4U 1626-67, Stars: Neutron, X-Rays: Binaries},
     year = 2007,
    month = may,
   volume = 660,
    pages = {605-614},
      doi = {10.1086/513592},
   adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...660..605K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Falanga2005,
   author = {{Falanga}, M. and {Bonnet-Bidaud}, J.~M. and {Poutanen}, J. and
	{Farinelli}, R. and {Martocchia}, A. and {Goldoni}, P. and {Qu}, J.~L. and
	{Kuiper}, L. and {Goldwurm}, A.},
    title = "{INTEGRAL spectroscopy of the accreting millisecond pulsar XTE J1807-294 in outburst}",
  journal = {\aap},
   eprint = {astro-ph/0503292},
 keywords = {accretion, accretion disks, X-rays: binaries, stars: individual: XTE J1807-294, stars: neutron},
     year = 2005,
    month = jun,
   volume = 436,
    pages = {647-652},
      doi = {10.1051/0004-6361:20042575},
   adsurl = {http://adsabs.harvard.edu/abs/2005A%26A...436..647F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Markwardt2002,
   author = {{Markwardt}, C.~B. and {Swank}, J.~H. and {Strohmayer}, T.~E. and
	{in 't Zand}, J.~J.~M. and {Marshall}, F.~E.},
    title = "{Discovery of a Second Millisecond Accreting Pulsar: XTE J1751-305}",
  journal = {\apjl},
   eprint = {astro-ph/0206491},
 keywords = {Stars: Binaries: Close, Stars: Pulsars: General, Stars: Pulsars: Individual: Alphanumeric: XTE J1751-305, Stars: Neutron, Stars: White Dwarfs, X-Rays: Binaries},
     year = 2002,
    month = aug,
   volume = 575,
    pages = {L21-L24},
      doi = {10.1086/342612},
   adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...575L..21M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lasota2001,
   author = {{Lasota}, J.-P.},
    title = "{The disc instability model of dwarf novae and low-mass X-ray binary transients}",
  journal = {\nar},
   eprint = {astro-ph/0102072},
     year = 2001,
    month = jun,
   volume = 45,
    pages = {449-508},
      doi = {10.1016/S1387-6473(01)00112-9},
   adsurl = {http://adsabs.harvard.edu/abs/2001NewAR..45..449L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Stevens1992,
   author = {{Stevens}, I.~R. and {Rees}, M.~J. and {Podsiadlowski}, P.},
    title = "{Neutron stars and planet-mass companions}",
  journal = {\mnras},
 keywords = {Companion Stars, Extrasolar Planets, Planetary Evolution, Pulsars, Neutron Stars, Planetary Mass, Stellar Luminosity},
     year = 1992,
    month = feb,
   volume = 254,
    pages = {19P-22P},
      doi = {10.1093/mnras/254.1.19P},
   adsurl = {http://adsabs.harvard.edu/abs/1992MNRAS.254P..19S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Cartwright2013,
   author = {{Cartwright}, T.~F. and {Engel}, M.~C. and {Heinke}, C.~O. and
	{Sivakoff}, G.~R. and {Berger}, J.~J. and {Gladstone}, J.~C. and
	{Ivanova}, N.},
    title = "{Galactic Ultracompact X-Ray Binaries: Empirical Luminosities}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1303.5866},
 primaryClass = "astro-ph.HE",
 keywords = {accretion, accretion disks, globular clusters: general, white dwarfs, X-rays: binaries},
     year = 2013,
    month = may,
   volume = 768,
      eid = {183},
    pages = {183},
      doi = {10.1088/0004-637X/768/2/183},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...768..183C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Heinke2013,
   author = {{Heinke}, C.~O. and {Ivanova}, N. and {Engel}, M.~C. and {Pavlovskii}, K. and
	{Sivakoff}, G.~R. and {Cartwright}, T.~F. and {Gladstone}, J.~C.
	},
    title = "{Galactic Ultracompact X-Ray Binaries: Disk Stability and Evolution}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1303.5864},
 primaryClass = "astro-ph.HE",
 keywords = {accretion, accretion disks, X-rays: binaries, X-rays: individual: 4U 1916-053 4U 1626-67 4U 1728-34 2S 0918-549},
     year = 2013,
    month = may,
   volume = 768,
      eid = {184},
    pages = {184},
      doi = {10.1088/0004-637X/768/2/184},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...768..184H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Dubus1999,
   author = {{Dubus}, G. and {Lasota}, J.-P. and {Hameury}, J.-M. and {Charles}, P.
	},
    title = "{X-ray irradiation in low-mass binary systems}",
  journal = {\mnras},
   eprint = {astro-ph/9809036},
 keywords = {ACCRETION, ACCRETION DISCS, INSTABILITIES, BINARIES : CLOSE, X-RAYS: GENERAL},
     year = 1999,
    month = feb,
   volume = 303,
    pages = {139-147},
      doi = {10.1046/j.1365-8711.1999.02212.x},
   adsurl = {http://adsabs.harvard.edu/abs/1999MNRAS.303..139D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Menou2002,
   author = {{Menou}, K. and {Perna}, R. and {Hernquist}, L.},
    title = "{Hydrogen-poor Disks in Compact X-Ray Binaries}",
  journal = {\apjl},
   eprint = {astro-ph/0111565},
 keywords = {Accretion, Accretion Disks, Magnetohydrodynamics: MHD, Turbulence, X-Rays: Stars},
     year = 2002,
    month = jan,
   volume = 564,
    pages = {L81-L84},
      doi = {10.1086/338909},
   adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...564L..81M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhu2012,
   author = {{Zhu}, C.-H. and {L{\"u}}, G.-L. and {Wang}, Z.-J.},
    title = "{Population synthesis of ultra-compact X-ray binaries}",
  journal = {Research in Astronomy and Astrophysics},
     year = 2012,
    month = nov,
   volume = 12,
    pages = {1526-1534},
      doi = {10.1088/1674-4527/12/11/007},
   adsurl = {http://adsabs.harvard.edu/abs/2012RAA....12.1526Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhu2015,
   author = {{Zhu}, C. and {L{\"u}}, G. and {Wang}, Z.},
    title = "{Population synthesis of millisecond X-ray pulsars}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1509.05027},
 primaryClass = "astro-ph.HE",
 keywords = {binaries: close, stars: neutron},
     year = 2015,
    month = dec,
   volume = 454,
    pages = {1725-1735},
      doi = {10.1093/mnras/stv2100},
   adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.454.1725Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INBOOK{Tauris2006,
   author = {{Tauris}, T.~M. and {van den Heuvel}, E.~P.~J.},
    title = "{Formation and evolution of compact stellar X-ray sources}",
 keywords = {Stellar X-Ray Sources, Formation, Evolution},
booktitle = {Compact stellar X-ray sources},
     year = 2006,
    month = apr,
   editor = {{Lewin}, W.~H.~G. and {van der Klis}, M.},
    pages = {623-665},
   adsurl = {http://adsabs.harvard.edu/abs/2006csxs.book..623T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Mink2013,
   author = {{de Mink}, S.~E. and {Langer}, N. and {Izzard}, R.~G. and {Sana}, H. and
	{de Koter}, A.},
    title = "{The Rotation Rates of Massive Stars: The Role of Binary Interaction through Tides, Mass Transfer, and Mergers}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1211.3742},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, binaries: spectroscopic, Galaxy: stellar content, stars: early-type, stars: massive, stars: rotation},
     year = 2013,
    month = feb,
   volume = 764,
      eid = {166},
    pages = {166},
      doi = {10.1088/0004-637X/764/2/166},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...764..166D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hurley2002,
   author = {{Hurley}, J.~R. and {Tout}, C.~A. and {Pols}, O.~R.},
    title = "{Evolution of binary stars and the effect of tides on binary populations}",
  journal = {\mnras},
   eprint = {astro-ph/0201220},
 keywords = {METHODS: ANALYTICAL, METHODS: STATISTICAL, BINARIES: GENERAL, STARS: EVOLUTION, STARS: VARIABLES: OTHER, GALAXIES: STELLAR CONTENT},
     year = 2002,
    month = feb,
   volume = 329,
    pages = {897-928},
      doi = {10.1046/j.1365-8711.2002.05038.x},
   adsurl = {http://adsabs.harvard.edu/abs/2002MNRAS.329..897H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Guillot2010,
   author = {{Guillot}, T.},
    title = "{On the radiative equilibrium of irradiated planetary atmospheres}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1006.4702},
 primaryClass = "astro-ph.EP",
 keywords = {planetary systems, stars: atmospheres, planets and satellites: general},
     year = 2010,
    month = sep,
   volume = 520,
      eid = {A27},
    pages = {A27},
      doi = {10.1051/0004-6361/200913396},
   adsurl = {http://adsabs.harvard.edu/abs/2010A%26A...520A..27G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Benvenuto2012,
   author = {{Benvenuto}, O.~G. and {De Vito}, M.~A. and {Horvath}, J.~E.
	},
    title = "{Evolutionary Trajectories of Ultracompact ``Black Widow'' Pulsars with Very Low Mass Companions}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1206.2389},
 primaryClass = "astro-ph.SR",
 keywords = {pulsars: general, pulsars: individual: PSR J1719-1438, stars: evolution},
     year = 2012,
    month = jul,
   volume = 753,
      eid = {L33},
    pages = {L33},
      doi = {10.1088/2041-8205/753/2/L33},
   adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...753L..33B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Buning2004,
   author = {{B{\"u}ning}, A. and {Ritter}, H.},
    title = "{Long-term evolution of compact binaries  with irradiation feedback}",
  journal = {\aap},
   eprint = {astro-ph/0403306},
 keywords = {stars: binaries: close, stars: novae, cataclysmic variables, stars: evolution, stars: mass-loss, X-rays: binaries},
     year = 2004,
    month = aug,
   volume = 423,
    pages = {281-299},
      doi = {10.1051/0004-6361:20035678},
   adsurl = {http://adsabs.harvard.edu/abs/2004A%26A...423..281B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{King1995,
   author = {{King}, A.~R. and {Frank}, J. and {Kolb}, U. and {Ritter}, H.
	},
    title = "{Mass transfer cycles in cataclysmic variables}",
  journal = {\apjl},
 keywords = {Accretion Disks, Cataclysmic Variables, Mass Flow Rate, Stellar Mass Accretion, Stellar Oscillations, Stellar Winds, Angular Momentum, Irradiation, Luminosity, Radiant Flux Density, Stability},
     year = 1995,
    month = may,
   volume = 444,
    pages = {L37-L40},
      doi = {10.1086/187854},
   adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...444L..37K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Tout1997,
   author = {{Tout}, C.~A. and {Aarseth}, S.~J. and {Pols}, O.~R. and {Eggleton}, P.~P.
	},
    title = "{Rapid binary star evolution for N-body simulations and population synthesis}",
  journal = {\mnras},
 keywords = {Binary Stars, Stellar Evolution, Stellar Models, Populations, Computerized Simulation},
     year = 1997,
    month = nov,
   volume = 291,
    pages = {732},
      doi = {10.1093/mnras/291.4.732},
   adsurl = {http://adsabs.harvard.edu/abs/1997MNRAS.291..732T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paxton2011,
   author = {{Paxton}, B. and {Bildsten}, L. and {Dotter}, A. and {Herwig}, F. and
	{Lesaffre}, P. and {Timmes}, F.},
    title = "{Modules for Experiments in Stellar Astrophysics (MESA)}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1009.1622},
 primaryClass = "astro-ph.SR",
 keywords = {methods: numerical, stars: evolution, stars: general},
     year = 2011,
    month = jan,
   volume = 192,
      eid = {3},
    pages = {3},
      doi = {10.1088/0067-0049/192/1/3},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJS..192....3P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paxton2013,
   author = {{Paxton}, B. and {Cantiello}, M. and {Arras}, P. and {Bildsten}, L. and
	{Brown}, E.~F. and {Dotter}, A. and {Mankovich}, C. and {Montgomery}, M.~H. and
	{Stello}, D. and {Timmes}, F.~X. and {Townsend}, R.},
    title = "{Modules for Experiments in Stellar Astrophysics (MESA): Planets, Oscillations, Rotation, and Massive Stars}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1301.0319},
 primaryClass = "astro-ph.SR",
 keywords = {asteroseismology, methods: numerical, planets and satellites: physical evolution, stars: evolution, stars: massive, stars: rotation},
     year = 2013,
    month = sep,
   volume = 208,
      eid = {4},
    pages = {4},
      doi = {10.1088/0067-0049/208/1/4},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJS..208....4P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paxton2015,
   author = {{Paxton}, B. and {Marchant}, P. and {Schwab}, J. and {Bauer}, E.~B. and
	{Bildsten}, L. and {Cantiello}, M. and {Dessart}, L. and {Farmer}, R. and
	{Hu}, H. and {Langer}, N. and {Townsend}, R.~H.~D. and {Townsley}, D.~M. and
	{Timmes}, F.~X.},
    title = "{Modules for Experiments in Stellar Astrophysics (MESA): Binaries, Pulsations, and Explosions}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1506.03146},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: general, methods: numerical, nuclear reactions, nucleosynthesis, abundances, shock waves, stars: evolution, stars: oscillations},
     year = 2015,
    month = sep,
   volume = 220,
      eid = {15},
    pages = {15},
      doi = {10.1088/0067-0049/220/1/15},
   adsurl = {http://adsabs.harvard.edu/abs/2015ApJS..220...15P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Deloye2003,
   author = {{Deloye}, C.~J. and {Bildsten}, L.},
    title = "{White Dwarf Donors in Ultracompact Binaries: The Stellar Structure of Finite-Entropy Objects}",
  journal = {\apj},
   eprint = {astro-ph/0308233},
 keywords = {Stars: Binaries: Close, pulsars: individual (XTE J0929-314, XTE J1751-305), Stars: Pulsars: Individual: Alphanumeric: XTE J1807-294- Stars: White Dwarfs, X-Rays: Binaries},
     year = 2003,
    month = dec,
   volume = 598,
    pages = {1217-1228},
      doi = {10.1086/379063},
   adsurl = {http://adsabs.harvard.edu/abs/2003ApJ...598.1217D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Sengar2017,
   author = {{Sengar}, R. and {Tauris}, T.~M. and {Langer}, N. and {Istrate}, A.~G.
	},
    title = "{Novel modelling of ultracompact X-ray binary evolution {\ndash} stable mass transfer from white dwarfs to neutron stars}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1704.08260},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, stars: mass-loss, stars: neutron, pulsars: general, white dwarfs, X-rays: binaries},
     year = 2017,
    month = sep,
   volume = 470,
    pages = {L6-L10},
      doi = {10.1093/mnrasl/slx064},
   adsurl = {http://adsabs.harvard.edu/abs/2017MNRAS.470L...6S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Podsiadlowski1991,
   author = {{Podsiadlowski}, P.},
    title = "{Irradiation-driven mass transfer low-mass X-ray binaries}",
  journal = {\nat},
 keywords = {Accretion Disks, Binary Stars, Neutron Stars, Stellar Mass, X Ray Irradiation, Companion Stars, Mass Transfer, Stellar Evolution},
     year = 1991,
    month = mar,
   volume = 350,
    pages = {136-138},
      doi = {10.1038/350136a0},
   adsurl = {http://adsabs.harvard.edu/abs/1991Natur.350..136P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hameury1993,
   author = {{Hameury}, J.~M. and {King}, A.~R. and {Lasota}, J.~P. and {Raison}, F.
	},
    title = "{Structure and Evolution of X-Ray Heated Compact Binaries}",
  journal = {\aap},
 keywords = {accretion, accretion discs - (stars:) binaries: general - X-rays: stars, pulsars: millisecond},
     year = 1993,
    month = sep,
   volume = 277,
    pages = {81},
   adsurl = {http://adsabs.harvard.edu/abs/1993A%26A...277...81H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Buning,
   author = {{B{\"u}ning}, A. and {Ritter}, H.},
    title = "{Long-term evolution of compact binaries  with irradiation feedback}",
  journal = {\aap},
   eprint = {astro-ph/0403306},
 keywords = {stars: binaries: close, stars: novae, cataclysmic variables, stars: evolution, stars: mass-loss, X-rays: binaries},
     year = 2004,
    month = aug,
   volume = 423,
    pages = {281-299},
      doi = {10.1051/0004-6361:20035678},
   adsurl = {http://adsabs.harvard.edu/abs/2004A%26A...423..281B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Stappers1996,
   author = {{Stappers}, B.~W. and {Bailes}, M. and {Lyne}, A.~G. and {Manchester}, R.~N. and
	{D'Amico}, N. and {Tauris}, T.~M. and {Lorimer}, D.~R. and {Johnston}, S. and
	{Sandhu}, J.~S.},
    title = "{Probing the Eclipse Region of a Binary Millisecond Pulsar}",
  journal = {\apjl},
 keywords = {STARS: BINARIES: ECLIPSING, STARS: PULSARS: INDIVIDUAL ALPHANUMERIC: PSR J2051-0827},
     year = 1996,
    month = jul,
   volume = 465,
    pages = {L119},
      doi = {10.1086/310148},
   adsurl = {http://adsabs.harvard.edu/abs/1996ApJ...465L.119S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Buning2004,
   author = {{B{\"u}ning}, A. and {Ritter}, H.},
    title = "{Long-term evolution of compact binaries  with irradiation feedback}",
  journal = {\aap},
   eprint = {astro-ph/0403306},
 keywords = {stars: binaries: close, stars: novae, cataclysmic variables, stars: evolution, stars: mass-loss, X-rays: binaries},
     year = 2004,
    month = aug,
   volume = 423,
    pages = {281-299},
      doi = {10.1051/0004-6361:20035678},
   adsurl = {http://adsabs.harvard.edu/abs/2004A%26A...423..281B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Yungelson2008,
   author = {{Yungelson}, L.~R.},
    title = "{Evolution of low-mass helium stars in semidetached binaries}",
  journal = {Astronomy Letters},
archivePrefix = "arXiv",
   eprint = {0804.2780},
     year = 2008,
    month = sep,
   volume = 34,
    pages = {620-634},
      doi = {10.1134/S1063773708090053},
   adsurl = {http://adsabs.harvard.edu/abs/2008AstL...34..620Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Haaften2012a,
   author = {{van Haaften}, L.~M. and {Nelemans}, G. and {Voss}, R. and {Wood}, M.~A. and
	{Kuijpers}, J.},
    title = "{The evolution of ultracompact X-ray binaries}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1111.5978},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, accretion, accretion disks, X-rays: binaries},
     year = 2012,
    month = jan,
   volume = 537,
      eid = {A104},
    pages = {A104},
      doi = {10.1051/0004-6361/201117880},
   adsurl = {http://adsabs.harvard.edu/abs/2012A%26A...537A.104V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Haaften2012b,
   author = {{van Haaften}, L.~M. and {Voss}, R. and {Nelemans}, G.},
    title = "{Long-term luminosity behavior of 14 ultracompact X-ray binaries}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1206.0691},
 primaryClass = "astro-ph.HE",
 keywords = {X-rays: binaries, binaries: close, stars: neutron, white dwarfs},
     year = 2012,
    month = jul,
   volume = 543,
      eid = {A121},
    pages = {A121},
      doi = {10.1051/0004-6361/201118067},
   adsurl = {http://adsabs.harvard.edu/abs/2012A%26A...543A.121V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Saio1985,
   author = {{Saio}, H. and {Nomoto}, K.},
    title = "{Evolution of a merging pair of C + O white dwarfs to form a single neutron star}",
  journal = {\aap},
 keywords = {Binary Stars, Carbon Stars, Mass Transfer, Neutron Stars, Stellar Evolution, White Dwarf Stars, Gravitational Collapse, Oxygen, Pulsars, Stellar Mass Accretion, Stellar Mass Ejection, Stellar Models},
     year = 1985,
    month = sep,
   volume = 150,
    pages = {L21-L23},
   adsurl = {http://adsabs.harvard.edu/abs/1985A%26A...150L..21S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Heuvel1984,
   author = {{van den Heuvel}, E.~P.~J. and {Bonsema}, P.~T.~J.},
    title = "{Formation of a single millisecond pulsar by the coalescence of a neutron star and a massive white dwarf}",
  journal = {\aap},
 keywords = {Binary Stars, Gravitational Waves, Pulsars, Stellar Evolution, Stellar Mass Accretion, White Dwarf Stars, Accretion Disks, Neutron Stars, Orbit Decay, Radii, Roche Limit, Stellar Mass, Stellar Models},
     year = 1984,
    month = oct,
   volume = 139,
    pages = {L16-L18},
   adsurl = {http://adsabs.harvard.edu/abs/1984A%26A...139L..16V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lorimer2004,
   author = {{Lorimer}, D.~R. and {McLaughlin}, M.~A. and {Arzoumanian}, Z. and
	{Xilouris}, K.~M. and {Cordes}, J.~M. and {Lommen}, A.~N. and
	{Fruchter}, A.~S. and {Chandler}, A.~M. and {Backer}, D.~C.},
    title = "{PSR J0609+2130: a disrupted binary pulsar?}",
  journal = {\mnras},
   eprint = {astro-ph/0308299},
 keywords = {pulsars: general, pulsars: individual: J0609+2130},
     year = 2004,
    month = jan,
   volume = 347,
    pages = {L21-L25},
      doi = {10.1111/j.1365-2966.2004.07407.x},
   adsurl = {http://adsabs.harvard.edu/abs/2004MNRAS.347L..21L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Belczynski2010,
   author = {{Belczynski}, K. and {Lorimer}, D.~R. and {Ridley}, J.~P. and
	{Curran}, S.~J.},
    title = "{Double and single recycled pulsars: an evolutionary puzzle?}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0907.3486},
 keywords = {methods: statistical, stars: kinematics and dynamics, stars: neutron, pulsars: general},
     year = 2010,
    month = sep,
   volume = 407,
    pages = {1245-1254},
      doi = {10.1111/j.1365-2966.2010.16970.x},
   adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.407.1245B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Camilo1993,
   author = {{Camilo}, F. and {Nice}, D.~J. and {Taylor}, J.~H.},
    title = "{Discovery of two fast-rotating pulsars}",
  journal = {\apjl},
 keywords = {Eccentric Orbits, Planetary Magnetic Fields, Pulsars, Sky Surveys (Astronomy), Binary Stars, Periodic Variations, Star Distribution},
     year = 1993,
    month = jul,
   volume = 412,
    pages = {L37-L40},
      doi = {10.1086/186934},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...412L..37C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Belczynski2004,
   author = {{Belczynski}, K. and {Taam}, R.~E.},
    title = "{Galactic Populations of Ultracompact Binaries}",
  journal = {\apj},
   eprint = {astro-ph/0307492},
 keywords = {Stars: Binaries: Close, Stars: Evolution, Stars: Formation, Stars: Neutron, X-Rays: Binaries},
     year = 2004,
    month = mar,
   volume = 603,
    pages = {690-696},
      doi = {10.1086/381491},
   adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...603..690B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Yungelson2002,
   author = {{Yungelson}, L.~R. and {Nelemans}, G. and {van den Heuvel}, E.~P.~J.
	},
    title = "{On the formation of neon-enriched donor stars in ultracompact X-ray binaries}",
  journal = {\aap},
   eprint = {astro-ph/0204191},
 keywords = {stars: white dwarfs, stars: mass loss, stars: abundances, binaries: close, X-rays: binaries},
     year = 2002,
    month = jun,
   volume = 388,
    pages = {546-551},
      doi = {10.1051/0004-6361:20020518},
   adsurl = {http://adsabs.harvard.edu/abs/2002A%26A...388..546Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ivanova2010,
   author = {{Ivanova}, N. and {Chaichenets}, S. and {Fregeau}, J. and {Heinke}, C.~O. and
	{Lombardi}, Jr., J.~C. and {Woods}, T.~E.},
    title = "{Formation of Black Hole X-ray Binaries in Globular Clusters}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1001.1767},
 primaryClass = "astro-ph.HE",
 keywords = {galaxies: star clusters: general, stars: kinematics and dynamics, X-rays: binaries},
     year = 2010,
    month = jul,
   volume = 717,
      eid = {948-957},
    pages = {948-957},
      doi = {10.1088/0004-637X/717/2/948},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...717..948I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Verbunt1987,
   author = {{Verbunt}, F.},
    title = "{The formation of ultra-short period binaries in globular clusters}",
  journal = {\apjl},
 keywords = {Globular Clusters, Neutron Stars, Star Formation, White Dwarf Stars, X Ray Binaries, Collision Parameters, Giant Stars, Star Clusters},
     year = 1987,
    month = jan,
   volume = 312,
    pages = {L23-L25},
      doi = {10.1086/184812},
   adsurl = {http://adsabs.harvard.edu/abs/1987ApJ...312L..23V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Chen2016,
   author = {{Chen}, W.-C. and {Podsiadlowski}, P.},
    title = "{Evolution of Intermediate-mass X-Ray Binaries Driven by the Magnetic Braking of AP/BP Stars. I. Ultracompact X-Ray Binaries}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1608.02088},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: general, stars: evolution, stars: mass-loss, X-rays: binaries},
     year = 2016,
    month = oct,
   volume = 830,
      eid = {131},
    pages = {131},
      doi = {10.3847/0004-637X/830/2/131},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...830..131C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Sluys2005,
   author = {{van der Sluys}, M.~V. and {Verbunt}, F. and {Pols}, O.~R.},
    title = "{Reduced magnetic braking and the magnetic capture model for the formation of ultra-compact binaries}",
  journal = {\aap},
   eprint = {astro-ph/0506375},
 keywords = {binaries: close, stars: evolution, globular clusters: general, X-rays: binaries},
     year = 2005,
    month = sep,
   volume = 440,
    pages = {973-979},
      doi = {10.1051/0004-6361:20052696},
   adsurl = {http://adsabs.harvard.edu/abs/2005A%26A...440..973V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Sluys2005a,
   author = {{van der Sluys}, M.~V. and {Verbunt}, F. and {Pols}, O.~R.},
    title = "{Creating ultra-compact binaries in globular clusters through stable mass transfer}",
  journal = {\aap},
   eprint = {astro-ph/0411189},
 keywords = {stars: binaries: close, stars: evolution, Galaxy: globular clusters: general, X-rays: binaries},
     year = 2005,
    month = feb,
   volume = 431,
    pages = {647-658},
      doi = {10.1051/0004-6361:20041777},
   adsurl = {http://adsabs.harvard.edu/abs/2005A%26A...431..647V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zand2007,
   author = {{in't Zand}, J.~J.~M. and {Jonker}, P.~G. and {Markwardt}, C.~B.
	},
    title = "{Six new candidate ultracompact X-ray binaries}",
  journal = {\aap},
   eprint = {astro-ph/0701810},
 keywords = {X-rays: binaries, X-rays: bursts, accretion, accretion disks},
     year = 2007,
    month = apr,
   volume = 465,
    pages = {953-963},
      doi = {10.1051/0004-6361:20066678},
   adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...465..953I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nelemans2010,
   author = {{Nelemans}, G. and {Jonker}, P.~G.},
    title = "{Ultra-compact (X-ray) binaries}",
  journal = {\nar},
   eprint = {astro-ph/0605722},
     year = 2010,
    month = mar,
   volume = 54,
    pages = {87-92},
      doi = {10.1016/j.newar.2010.09.021},
   adsurl = {http://adsabs.harvard.edu/abs/2010NewAR..54...87N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paczynski1981,
   author = {{Paczynski}, B. and {Sienkiewicz}, R.},
    title = "{Gravitational radiation and the evolution of cataclysmic binaries}",
  journal = {\apjl},
 keywords = {Binary Stars, Gravitational Waves, Stellar Evolution, Stellar Gravitation, Stellar Mass, Stellar Radiation, Variable Stars, Angular Momentum, Chemical Composition, Roche Limit, Stellar Mass Accretion, Stellar Mass Ejection, Stellar Models},
     year = 1981,
    month = aug,
   volume = 248,
    pages = {L27-L30},
      doi = {10.1086/183616},
   adsurl = {http://adsabs.harvard.edu/abs/1981ApJ...248L..27P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nelson1986,
   author = {{Nelson}, L.~A. and {Rappaport}, S.~A. and {Joss}, P.~C.},
    title = "{The evolution of ultrashort period binary systems}",
  journal = {\apj},
 keywords = {Binary Stars, Stellar Evolution, Stellar Mass Ejection, Abundance, Cataclysmic Variables, Helium, Hydrogen, Mass Transfer, Radii, X Ray Binaries},
     year = 1986,
    month = may,
   volume = 304,
    pages = {231-240},
      doi = {10.1086/164156},
   adsurl = {http://adsabs.harvard.edu/abs/1986ApJ...304..231N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Liu2007,
   author = {{Liu}, Q.~Z. and {van Paradijs}, J. and {van den Heuvel}, E.~P.~J.
	},
    title = "{A catalogue of low-mass X-ray binaries in the Galaxy, LMC, and SMC (Fourth edition)}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0707.0544},
 keywords = {binaries: close, stars: late-type, X-rays: binaries, catalogs},
     year = 2007,
    month = jul,
   volume = 469,
    pages = {807-810},
      doi = {10.1051/0004-6361:20077303},
   adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...469..807L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhu2015,
   author = {{Zhu}, C. and {L{\"u}}, G. and {Wang}, Z.},
    title = "{Population synthesis of millisecond X-ray pulsars}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1509.05027},
 primaryClass = "astro-ph.HE",
 keywords = {binaries: close, stars: neutron},
     year = 2015,
    month = dec,
   volume = 454,
    pages = {1725-1735},
      doi = {10.1093/mnras/stv2100},
   adsurl = {http://adsabs.harvard.edu/abs/2015MNRAS.454.1725Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Jia2016,
   author = {{Jia}, K. and {Li}, X.-D.},
    title = "{Evolution of Low-mass X-Ray Binaries: The Effect of Donor Evaporation}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1608.01076},
 primaryClass = "astro-ph.HE",
 keywords = {binaries: eclipsing, pulsars: general, stars: evolution, stars: neutron, X-rays: binaries },
     year = 2016,
    month = oct,
   volume = 830,
      eid = {153},
    pages = {153},
      doi = {10.3847/0004-637X/830/2/153},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...830..153J},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Chen2013,
   author = {{Chen}, H.-L. and {Chen}, X. and {Tauris}, T.~M. and {Han}, Z.
	},
    title = "{Formation of Black Widows and Redbacks{\mdash}Two Distinct Populations of Eclipsing Binary Millisecond Pulsars}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1308.4107},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: eclipsing, pulsars: general, stars: evolution, stars: mass-loss, X-rays: binaries },
     year = 2013,
    month = sep,
   volume = 775,
      eid = {27},
    pages = {27},
      doi = {10.1088/0004-637X/775/1/27},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...775...27C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Kluzniak1988,
   author = {{Kluzniak}, W. and {Ruderman}, M. and {Shaham}, J. and {Tavani}, M.
	},
    title = "{Nature and evolution of the eclipsing millisecond binary pulsar PSR1957 + 20}",
  journal = {\nat},
 keywords = {Eclipsing Binary Stars, Pulsars, Stellar Evolution, X Ray Binaries, Accretion Disks, Degenerate Matter, Neutron Stars, Stellar Winds},
     year = 1988,
    month = jul,
   volume = 334,
    pages = {225-227},
      doi = {10.1038/334225a0},
   adsurl = {http://adsabs.harvard.edu/abs/1988Natur.334..225K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Manchester2005,
   author = {{Manchester}, R.~N. and {Hobbs}, G.~B. and {Teoh}, A. and {Hobbs}, M.
	},
    title = "{The Australia Telescope National Facility Pulsar Catalogue}",
  journal = {\aj},
   eprint = {astro-ph/0412641},
 keywords = {Catalogs, Stars: Pulsars: General},
     year = 2005,
    month = apr,
   volume = 129,
    pages = {1993-2006},
      doi = {10.1086/428488},
   adsurl = {http://adsabs.harvard.edu/abs/2005AJ....129.1993M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Alpar1982,
   author = {{Alpar}, M.~A. and {Cheng}, A.~F. and {Ruderman}, M.~A. and
	{Shaham}, J.},
    title = "{A new class of radio pulsars}",
  journal = {\nat},
 keywords = {Pulsars, Radio Astronomy, Accretion Disks, Binary Stars, Gamma Rays, Stellar Mass Accretion, X Rays},
     year = 1982,
    month = dec,
   volume = 300,
    pages = {728-730},
      doi = {10.1038/300728a0},
   adsurl = {http://adsabs.harvard.edu/abs/1982Natur.300..728A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Backer1982,
   author = {{Backer}, D.~C. and {Kulkarni}, S.~R. and {Heiles}, C. and {Davis}, M.~M. and
	{Goss}, W.~M.},
    title = "{A millisecond pulsar}",
  journal = {\nat},
 keywords = {Pulsars, Radio Astronomy, Scintillation, Stellar Evolution, Decametric Waves, Energy Dissipation, Radiant Flux Density, Spectrum Analysis, Stellar Spectra},
     year = 1982,
    month = dec,
   volume = 300,
    pages = {615-618},
      doi = {10.1038/300615a0},
   adsurl = {http://adsabs.harvard.edu/abs/1982Natur.300..615B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Livio1988,
   author = {{Livio}, M. and {Soker}, N.},
    title = "{The common envelope phase in the evolution of binary stars}",
  journal = {\apj},
 keywords = {Binary Stars, Stellar Envelopes, Stellar Evolution, Stellar Physics, Computational Astrophysics, Planetary Nebulae, Stellar Cores, Stellar Mass Ejection, White Dwarf Stars},
     year = 1988,
    month = jun,
   volume = 329,
    pages = {764-779},
      doi = {10.1086/166419},
   adsurl = {http://ads.bao.ac.cn/abs/1988ApJ...329..764L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Webbink1984,
   author = {{Webbink}, R.~F.},
    title = "{Double white dwarfs as progenitors of R Coronae Borealis stars and Type I supernovae}",
  journal = {\apj},
 keywords = {Binary Stars, Corona Borealis Constellation, R Coronae Borealis Stars, Stellar Evolution, Supernovae, White Dwarf Stars, B Stars, Carbon Stars, Chandrasekhar Equation, O Stars, Stellar Mass Accretion, Stellar Mass Ejection},
     year = 1984,
    month = feb,
   volume = 277,
    pages = {355-360},
      doi = {10.1086/161701},
   adsurl = {http://ads.bao.ac.cn/abs/1984ApJ...277..355W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nandez2016,
   author = {{Nandez}, J.~L.~A. and {Ivanova}, N.},
    title = "{Common envelope events with low-mass giants: understanding the energy budget}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1606.04922},
 primaryClass = "astro-ph.SR",
     year = 2016,
    month = aug,
   volume = 460,
    pages = {3992-4002},
      doi = {10.1093/mnras/stw1266},
   adsurl = {http://ads.bao.ac.cn/abs/2016MNRAS.460.3992N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ivanova2016,
   author = {{Ivanova}, N. and {Nandez}, J.~L.~A.},
    title = "{Common envelope events with low-mass giants: understanding the transition to the slow spiral-in}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1606.04923},
 primaryClass = "astro-ph.SR",
 keywords = {Astrophysics - Solar and Stellar Astrophysics},
     year = 2016,
    month = jun,
   adsurl = {http://ads.bao.ac.cn/abs/2016arXiv160604923I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Eggleton1973,
   author = {{Eggleton}, P.~P.},
    title = "{A numerical treatment of double shell source stars}",
  journal = {\mnras},
     year = 1973,
   volume = 163,
    pages = {279},
      doi = {10.1093/mnras/163.3.279},
   adsurl = {http://ads.bao.ac.cn/abs/1973MNRAS.163..279E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Eggleton1972,
   author = {{Eggleton}, P.~P.},
    title = "{Composition changes during stellar evolution}",
  journal = {\mnras},
     year = 1972,
   volume = 156,
    pages = {361},
      doi = {10.1093/mnras/156.3.361},
   adsurl = {http://ads.bao.ac.cn/abs/1972MNRAS.156..361E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Eggleton1971,
   author = {{Eggleton}, P.~P.},
    title = "{The evolution of low mass stars}",
  journal = {\mnras},
     year = 1971,
   volume = 151,
    pages = {351},
      doi = {10.1093/mnras/151.3.351},
   adsurl = {http://ads.bao.ac.cn/abs/1971MNRAS.151..351E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Podsiadlowski2002,
   author = {{Podsiadlowski}, P. and {Rappaport}, S. and {Pfahl}, E.~D.},
    title = "{Evolutionary Sequences for Low- and Intermediate-Mass X-Ray Binaries}",
  journal = {\apj},
   eprint = {astro-ph/0107261},
 keywords = {Stars: Binaries: Close, Stars: Pulsars: General, Stars: Neutron, Stars: White Dwarfs, X-Rays: Stars},
     year = 2002,
    month = feb,
   volume = 565,
    pages = {1107-1133},
      doi = {10.1086/324686},
   adsurl = {http://ads.bao.ac.cn/abs/2002ApJ...565.1107P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Petrovic2005,
   author = {{Petrovic}, J. and {Langer}, N. and {van der Hucht}, K.~A.},
    title = "{Constraining the mass transfer in massive binaries through progenitor evolution models of Wolf-Rayet+O binaries}",
  journal = {\aap},
   eprint = {astro-ph/0504242},
 keywords = {stars: binaries: close, stars: evolution, stars: fundamental parameters, stars: rotation, stars: Wolf-Rayet},
     year = 2005,
    month = jun,
   volume = 435,
    pages = {1013-1030},
      doi = {10.1051/0004-6361:20042368},
   adsurl = {http://ads.bao.ac.cn/abs/2005A%26A...435.1013P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Popham1991,
   author = {{Popham}, R. and {Narayan}, R.},
    title = "{Does accretion cease when a star approaches breakup?}",
  journal = {\apj},
 keywords = {Accretion Disks, Binary Stars, Stellar Mass Accretion, Stellar Rotation, White Dwarf Stars, Angular Momentum, Boundary Conditions, Hydrodynamics, Numerical Analysis, Radial Velocity, Star Formation, Subsonic Flow, Supersonic Flow},
     year = 1991,
    month = apr,
   volume = 370,
    pages = {604-614},
      doi = {10.1086/169847},
   adsurl = {http://ads.bao.ac.cn/abs/1991ApJ...370..604P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Mink2009,
   author = {{de Mink}, S.~E. and {Cantiello}, M. and {Langer}, N. and {Pols}, O.~R. and
	{Brott}, I. and {Yoon}, S.-C.},
    title = "{Rotational mixing in massive binaries. Detached short-period systems}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0902.1751},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, stars: rotation, stars: abundances, Magellanic Clouds, stars: Wolf-Rayet, X-rays: binaries},
     year = 2009,
    month = apr,
   volume = 497,
    pages = {243-253},
      doi = {10.1051/0004-6361/200811439},
   adsurl = {http://ads.bao.ac.cn/abs/2009A%26A...497..243D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Packet1981,
   author = {{Packet}, W.},
    title = "{On the spin-up of the mass accreting component in a close binary system}",
  journal = {\aap},
 keywords = {Binary Stars, Momentum Transfer, Stellar Evolution, Stellar Mass Accretion, Angular Momentum, Angular Velocity, Critical Velocity, Stellar Rotation},
     year = 1981,
    month = sep,
   volume = 102,
    pages = {17-19},
   adsurl = {http://ads.bao.ac.cn/abs/1981A%26A...102...17P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paczynski1972,
   author = {{Paczy{\'n}ski}, B. and {Sienkiewicz}, R.},
    title = "{Evolution of Close Binaries VIII. Mass Exchange on the Dynamical Time Scale}",
  journal = {\actaa},
     year = 1972,
   volume = 22,
    pages = {73-91},
   adsurl = {http://ads.bao.ac.cn/abs/1972AcA....22...73P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kolb1990,
   author = {{Kolb}, U. and {Ritter}, H.},
    title = "{A comparative study of the evolution of a close binary using a standard and an improved technique for computing mass transfer}",
  journal = {\aap},
 keywords = {Binary Stars, Computational Astrophysics, Mass Transfer, Stellar Evolution, Asymptotic Giant Branch Stars, Stellar Mass, Stellar Models, Stellar Structure, Stellar Winds},
     year = 1990,
    month = sep,
   volume = 236,
    pages = {385-392},
   adsurl = {http://ads.bao.ac.cn/abs/1990A%26A...236..385K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ritter1988,
   author = {{Ritter}, H.},
    title = "{Turning on and off mass transfer in cataclysmic binaries}",
  journal = {\aap},
 keywords = {Accretion Disks, Binary Stars, Cataclysmic Variables, Mass Transfer, Stellar Evolution, Angular Momentum, Computational Astrophysics, Main Sequence Stars, Photosphere, Stellar Atmospheres, White Dwarf Stars},
     year = 1988,
    month = aug,
   volume = 202,
    pages = {93-100},
   adsurl = {http://ads.bao.ac.cn/abs/1988A%26A...202...93R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Han2002,
   author = {{Han}, Z. and {Podsiadlowski}, P. and {Maxted}, P.~F.~L. and
	{Marsh}, T.~R. and {Ivanova}, N.},
    title = "{The origin of subdwarf B stars - I. The formation channels}",
  journal = {\mnras},
   eprint = {astro-ph/0206130},
 keywords = {methods: numerical, binaries: close, stars: formation, subdwarfs, white dwarfs},
     year = 2002,
    month = oct,
   volume = 336,
    pages = {449-466},
      doi = {10.1046/j.1365-8711.2002.05752.x},
   adsurl = {http://ads.bao.ac.cn/abs/2002MNRAS.336..449H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Han2001,
   author = {{Han}, Z. and {Eggleton}, P.~P. and {Podsiadlowski}, P. and
	{Tout}, C.~A. and {Webbink}, R.~F.},
    title = "{A Self-Consistent Binary Population Synthesis Model}",
booktitle = {Evolution of Binary and Multiple Star Systems},
     year = 2001,
   series = {Astronomical Society of the Pacific Conference Series},
   volume = 229,
   editor = {{Podsiadlowski}, P. and {Rappaport}, S. and {King}, A.~R. and
	{D'Antona}, F. and {Burderi}, L.},
    pages = {205},
   adsurl = {http://ads.bao.ac.cn/abs/2001ASPC..229..205H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ivanova2013,
   author = {{Ivanova}, N. and {Justham}, S. and {Avendano Nandez}, J.~L. and
	{Lombardi}, J.~C.},
    title = "{Identification of the Long-Sought Common-Envelope Events}",
  journal = {Science},
archivePrefix = "arXiv",
   eprint = {1301.5897},
 primaryClass = "astro-ph.HE",
     year = 2013,
    month = jan,
   volume = 339,
    pages = {433},
      doi = {10.1126/science.1225540},
   adsurl = {http://ads.bao.ac.cn/abs/2013Sci...339..433I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Paczynski1976,
   author = {{Paczynski}, B.},
    title = "{Common Envelope Binaries}",
booktitle = {Structure and Evolution of Close Binary Systems},
     year = 1976,
   series = {IAU Symposium},
   volume = 73,
   editor = {{Eggleton}, P. and {Mitton}, S. and {Whelan}, J.},
    pages = {75},
   adsurl = {http://ads.bao.ac.cn/abs/1976IAUS...73...75P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Asplund2005,
   author = {{Asplund}, M. and {Grevesse}, N. and {Sauval}, A.~J.},
    title = "{The Solar Chemical Composition}",
booktitle = {Cosmic Abundances as Records of Stellar Evolution and Nucleosynthesis},
     year = 2005,
   series = {Astronomical Society of the Pacific Conference Series},
   volume = 336,
   editor = {{Barnes}, III, T.~G. and {Bash}, F.~N.},
    month = sep,
    pages = {25},
   adsurl = {http://ads.bao.ac.cn/abs/2005ASPC..336...25A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Vink2001,
   author = {{Vink}, J.~S. and {de Koter}, A. and {Lamers}, H.~J.~G.~L.~M.
	},
    title = "{Mass-loss predictions for O and B stars as a function of metallicity}",
  journal = {\aap},
   eprint = {astro-ph/0101509},
 keywords = {STARS: EARLY-TYPE, STARS: MASS-LOSS, STARS: SUPERGIANTS, STARS: WINDS, STARS: EVOLUTION},
     year = 2001,
    month = apr,
   volume = 369,
    pages = {574-588},
      doi = {10.1051/0004-6361:20010127},
   adsurl = {http://ads.bao.ac.cn/abs/2001A%26A...369..574V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Yoon2006,
   author = {{Yoon}, S.-C. and {Langer}, N. and {Norman}, C.},
    title = "{Single star progenitors of long gamma-ray bursts. I. Model grids and redshift dependent GRB rate}",
  journal = {\aap},
   eprint = {astro-ph/0606637},
 keywords = {stars: evolution, stars: rotation, supernovae: general, gamma rays: bursts},
     year = 2006,
    month = dec,
   volume = 460,
    pages = {199-208},
      doi = {10.1051/0004-6361:20065912},
   adsurl = {http://ads.bao.ac.cn/abs/2006A%26A...460..199Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Brott2011,
   author = {{Brott}, I. and {de Mink}, S.~E. and {Cantiello}, M. and {Langer}, N. and
	{de Koter}, A. and {Evans}, C.~J. and {Hunter}, I. and {Trundle}, C. and
	{Vink}, J.~S.},
    title = "{Rotating massive main-sequence stars. I. Grids of evolutionary models and isochrones}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1102.0530},
 primaryClass = "astro-ph.SR",
 keywords = {stars: abundances, stars: evolution, stars: early-type, stars: rotation, stars: massive},
     year = 2011,
    month = jun,
   volume = 530,
      eid = {A115},
    pages = {A115},
      doi = {10.1051/0004-6361/201016113},
   adsurl = {http://ads.bao.ac.cn/abs/2011A%26A...530A.115B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ivanova2013,
   author = {{Ivanova}, N. and {Justham}, S. and {Chen}, X. and {De Marco}, O. and
	{Fryer}, C.~L. and {Gaburov}, E. and {Ge}, H. and {Glebbeek}, E. and
	{Han}, Z. and {Li}, X.-D. and {Lu}, G. and {Marsh}, T. and {Podsiadlowski}, P. and
	{Potter}, A. and {Soker}, N. and {Taam}, R. and {Tauris}, T.~M. and
	{van den Heuvel}, E.~P.~J. and {Webbink}, R.~F.},
    title = "{Common envelope evolution: where we stand and how we can move forward}",
  journal = {\aapr},
archivePrefix = "arXiv",
   eprint = {1209.4302},
 primaryClass = "astro-ph.HE",
 keywords = {Close binaries, Stellar structure, interiors, evolution, Hydrodynamics},
     year = 2013,
    month = feb,
   volume = 21,
      eid = {59},
    pages = {59},
      doi = {10.1007/s00159-013-0059-2},
   adsurl = {http://ads.bao.ac.cn/abs/2013A%26ARv..21...59I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Heger2000,
   author = {{Heger}, A. and {Langer}, N. and {Woosley}, S.~E.},
    title = "{Presupernova Evolution of Rotating Massive Stars. I. Numerical Method and Evolution of the Internal Stellar Structure}",
  journal = {\apj},
   eprint = {astro-ph/9904132},
 keywords = {HYDRODYNAMICS, METHODS: NUMERICAL, STARS EARLY-TYPE, STARS: EVOLUTION, STARS: INTERIORS, STARS ROTATION, Hydrodynamics, Methods: Numerical, stars early-type, Stars: Evolution, Stars: Interiors, stars rotation},
     year = 2000,
    month = jan,
   volume = 528,
    pages = {368-396},
      doi = {10.1086/308158},
   adsurl = {http://ads.bao.ac.cn/abs/2000ApJ...528..368H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pinsonneault1989,
   author = {{Pinsonneault}, M.~H. and {Kawaler}, S.~D. and {Sofia}, S. and
	{Demarque}, P.},
    title = "{Evolutionary models of the rotating sun}",
  journal = {\apj},
 keywords = {Abundance, Solar Interior, Solar Rotation, Stellar Evolution, Stellar Models, Angular Velocity, Beryllium, Lithium, Periodic Variations, Solar Velocity, Stellar Rotation},
     year = 1989,
    month = mar,
   volume = 338,
    pages = {424-452},
      doi = {10.1086/167210},
   adsurl = {http://ads.bao.ac.cn/abs/1989ApJ...338..424P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Endal1978,
   author = {{Endal}, A.~S. and {Sofia}, S.},
    title = "{The evolution of rotating stars. II - Calculations with time-dependent redistribution of angular momentum for 7- and 10-solar-mass stars}",
  journal = {\apj},
 keywords = {Angular Momentum, Chemical Composition, Momentum Transfer, Stellar Evolution, Stellar Rotation, Time Dependence, Angular Velocity, Carbon, Convection, Eddington Approximation, Gravitational Collapse, Main Sequence Stars, Radial Velocity, Secular Variations, Stellar Models, Thermal Instability},
     year = 1978,
    month = feb,
   volume = 220,
    pages = {279-290},
      doi = {10.1086/155904},
   adsurl = {http://ads.bao.ac.cn/abs/1978ApJ...220..279E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Belkacem2015,
   author = {{Belkacem}, K. and {Marques}, J.~P. and {Goupil}, M.~J. and
	{Sonoi}, T. and {Ouazzani}, R.~M. and {Dupret}, M.~A. and {Mathis}, S. and
	{Mosser}, B. and {Grosjean}, M.},
    title = "{Angular momentum redistribution by mixed modes in evolved low-mass stars. I. Theoretical formalism}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1505.05447},
 primaryClass = "astro-ph.SR",
 keywords = {waves, stars: oscillations, stars: evolution, stars: interiors, stars: rotation},
     year = 2015,
    month = jul,
   volume = 579,
      eid = {A30},
    pages = {A30},
      doi = {10.1051/0004-6361/201526042},
   adsurl = {http://ads.bao.ac.cn/abs/2015A%26A...579A..30B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Spada2016,
   author = {{Spada}, F. and {Gellert}, M. and {Arlt}, R. and {Deheuvels}, S.
	},
    title = "{Angular momentum transport efficiency in post-main sequence low-mass stars}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1603.01119},
 primaryClass = "astro-ph.SR",
 keywords = {asteroseismology, magnetohydrodynamics (MHD), stars: rotation, stars: solar-type, stars: magnetic field, stars: interiors},
     year = 2016,
    month = apr,
   volume = 589,
      eid = {A23},
    pages = {A23},
      doi = {10.1051/0004-6361/201527591},
   adsurl = {http://ads.bao.ac.cn/abs/2016A%26A...589A..23S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Cantiello2014,
   author = {{Cantiello}, M. and {Mankovich}, C. and {Bildsten}, L. and {Christensen-Dalsgaard}, J. and
	{Paxton}, B.},
    title = "{Angular Momentum Transport within Evolved Low-mass Stars}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1405.1419},
 primaryClass = "astro-ph.SR",
 keywords = {asteroseismology, methods: numerical, stars: evolution, stars: interiors, stars: rotation},
     year = 2014,
    month = jun,
   volume = 788,
      eid = {93},
    pages = {93},
      doi = {10.1088/0004-637X/788/1/93},
   adsurl = {http://ads.bao.ac.cn/abs/2014ApJ...788...93C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zahn1992,
   author = {{Zahn}, J.-P.},
    title = "{Circulation and turbulence in rotating stars}",
  journal = {\aap},
 keywords = {Meridional Flow, Stellar Interiors, Stellar Physics, Stellar Rotation, Turbulence, Angular Momentum, Momentum Transfer, Stellar Composition, Stellar Models},
     year = 1992,
    month = nov,
   volume = 265,
    pages = {115-132},
   adsurl = {http://ads.bao.ac.cn/abs/1992A%26A...265..115Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Heger2003,
   author = {{Heger}, A. and {Fryer}, C.~L. and {Woosley}, S.~E. and {Langer}, N. and
	{Hartmann}, D.~H.},
    title = "{How Massive Single Stars End Their Life}",
  journal = {\apj},
   eprint = {astro-ph/0212469},
 keywords = {Black Hole Physics, Gamma Rays: Bursts, Stars: Early-Type, Stars: Neutron, Stars: Supernovae: General},
     year = 2003,
    month = jul,
   volume = 591,
    pages = {288-300},
      doi = {10.1086/375341},
   adsurl = {http://ads.bao.ac.cn/abs/2003ApJ...591..288H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Langer1998,
   author = {{Langer}, N.},
    title = "{Coupled mass and angular momentum loss of massive main sequence stars}",
  journal = {\aap},
 keywords = {STARS: ROTATION, STARS: INTERIORS, STARS: EARLY-TYPE, STARS: EVOLUTION, STARS: MASS LOSS},
     year = 1998,
    month = jan,
   volume = 329,
    pages = {551-558},
   adsurl = {http://ads.bao.ac.cn/abs/1998A%26A...329..551L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pan2012,
   author = {{Pan}, K.-C. and {Ricker}, P.~M. and {Taam}, R.~E.},
    title = "{Impact of Type Ia Supernova Ejecta on Binary Companions in the Single-degenerate Scenario}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1203.1932},
 primaryClass = "astro-ph.HE",
 keywords = {binaries: close, methods: numerical, supernovae: general},
     year = 2012,
    month = may,
   volume = 750,
      eid = {151},
    pages = {151},
      doi = {10.1088/0004-637X/750/2/151},
   adsurl = {http://ads.bao.ac.cn/abs/2012ApJ...750..151P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Belczynski2008,
   author = {{Belczynski}, K. and {Kalogera}, V. and {Rasio}, F.~A. and {Taam}, R.~E. and
	{Zezas}, A. and {Bulik}, T. and {Maccarone}, T.~J. and {Ivanova}, N.
	},
    title = "{Compact Object Modeling with the StarTrack Population Synthesis Code}",
  journal = {\apjs},
   eprint = {astro-ph/0511811},
 keywords = {binaries: close, black hole physics, stars: evolution, stars: neutron, white dwarfs, X-rays: binaries },
     year = 2008,
    month = jan,
   volume = 174,
      eid = {223-260},
    pages = {223-260},
      doi = {10.1086/521026},
   adsurl = {http://ads.bao.ac.cn/abs/2008ApJS..174..223B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hobbs2005,
   author = {{Hobbs}, G. and {Lorimer}, D.~R. and {Lyne}, A.~G. and {Kramer}, M.
	},
    title = "{A statistical study of 233 pulsar proper motions}",
  journal = {\mnras},
   eprint = {astro-ph/0504584},
 keywords = {stars: kinematics, pulsars: general},
     year = 2005,
    month = jul,
   volume = 360,
    pages = {974-992},
      doi = {10.1111/j.1365-2966.2005.09087.x},
   adsurl = {http://ads.bao.ac.cn/abs/2005MNRAS.360..974H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Brandt1995,
   author = {{Brandt}, N. and {Podsiadlowski}, P.},
    title = "{The effects of high-velocity supernova kicks on the orbital properties and sky distributions of neutron-star binaries}",
  journal = {\mnras},
 keywords = {BINARIES: GENERAL, STARS: NEUTRON, STARS: ROTATION, GALAXY: STELLAR CONTENT, X-RAYS: STARS},
     year = 1995,
    month = may,
   volume = 274,
    pages = {461-484},
      doi = {10.1093/mnras/274.2.461},
   adsurl = {http://ads.bao.ac.cn/abs/1995MNRAS.274..461B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paxton2015,
   author = {{Paxton}, B. and {Marchant}, P. and {Schwab}, J. and {Bauer}, E.~B. and
	{Bildsten}, L. and {Cantiello}, M. and {Dessart}, L. and {Farmer}, R. and
	{Hu}, H. and {Langer}, N. and {Townsend}, R.~H.~D. and {Townsley}, D.~M. and
	{Timmes}, F.~X.},
    title = "{Modules for Experiments in Stellar Astrophysics (MESA): Binaries, Pulsations, and Explosions}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1506.03146},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: general, methods: numerical, nuclear reactions, nucleosynthesis, abundances, shock waves, stars: evolution, stars: oscillations},
     year = 2015,
    month = sep,
   volume = 220,
      eid = {15},
    pages = {15},
      doi = {10.1088/0067-0049/220/1/15},
   adsurl = {http://ads.bao.ac.cn/abs/2015ApJS..220...15P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paxton2013,
   author = {{Paxton}, B. and {Cantiello}, M. and {Arras}, P. and {Bildsten}, L. and
	{Brown}, E.~F. and {Dotter}, A. and {Mankovich}, C. and {Montgomery}, M.~H. and
	{Stello}, D. and {Timmes}, F.~X. and {Townsend}, R.},
    title = "{Modules for Experiments in Stellar Astrophysics (MESA): Planets, Oscillations, Rotation, and Massive Stars}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1301.0319},
 primaryClass = "astro-ph.SR",
 keywords = {asteroseismology, methods: numerical, planets and satellites: physical evolution, stars: evolution, stars: massive, stars: rotation},
     year = 2013,
    month = sep,
   volume = 208,
      eid = {4},
    pages = {4},
      doi = {10.1088/0067-0049/208/1/4},
   adsurl = {http://ads.bao.ac.cn/abs/2013ApJS..208....4P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paxton2011,
   author = {{Paxton}, B. and {Bildsten}, L. and {Dotter}, A. and {Herwig}, F. and
	{Lesaffre}, P. and {Timmes}, F.},
    title = "{Modules for Experiments in Stellar Astrophysics (MESA)}",
  journal = {\apjs},
archivePrefix = "arXiv",
   eprint = {1009.1622},
 primaryClass = "astro-ph.SR",
 keywords = {methods: numerical, stars: evolution, stars: general},
     year = 2011,
    month = jan,
   volume = 192,
      eid = {3},
    pages = {3},
      doi = {10.1088/0067-0049/192/1/3},
   adsurl = {http://ads.bao.ac.cn/abs/2011ApJS..192....3P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Maeder2000,
   author = {{Maeder}, A. and {Meynet}, G.},
    title = "{The Evolution of Rotating Stars}",
  journal = {\araa},
   eprint = {astro-ph/0004204},
 keywords = {STELLAR ROTATION, STELLAR EVOLUTION, MASS LOSS, MIXING, CHEMICAL ABUNDANCES},
     year = 2000,
   volume = 38,
    pages = {143-190},
      doi = {10.1146/annurev.astro.38.1.143},
   adsurl = {http://ads.bao.ac.cn/abs/2000ARA%26A..38..143M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Chaty2013,
   author = {{Chaty}, S.},
    title = "{Optical/infrared observations unveiling the formation, nature and evolution of High-Mass X-ray Binaries}",
  journal = {Advances in Space Research},
archivePrefix = "arXiv",
   eprint = {1403.0792},
 primaryClass = "astro-ph.HE",
     year = 2013,
    month = dec,
   volume = 52,
    pages = {2132-2142},
      doi = {10.1016/j.asr.2013.09.010},
   adsurl = {http://ads.bao.ac.cn/abs/2013AdSpR..52.2132C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Reig2011,
   author = {{Reig}, P.},
    title = "{Be/X-ray binaries}",
  journal = {\apss},
archivePrefix = "arXiv",
   eprint = {1101.5036},
 primaryClass = "astro-ph.HE",
 keywords = {X-rays: binaries, Stars: neutron, Stars: binaries close, Stars: emission line, Be},
     year = 2011,
    month = mar,
   volume = 332,
    pages = {1-29},
      doi = {10.1007/s10509-010-0575-8},
   adsurl = {http://ads.bao.ac.cn/abs/2011Ap%26SS.332....1R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Porter2003,
   author = {{Porter}, J.~M. and {Rivinius}, T.},
    title = "{Classical Be Stars}",
  journal = {\pasp},
 keywords = {Stars: Binaries: General, Stars: Circumstellar Matter, Reviews, Stars: Activity, Stars: Emission-Line, Be, Stars: Oscillations, Stars: Rotation, Stars: Winds, Outflows},
     year = 2003,
    month = oct,
   volume = 115,
    pages = {1153-1170},
      doi = {10.1086/378307},
   adsurl = {http://ads.bao.ac.cn/abs/2003PASP..115.1153P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Wheeler1975,
   author = {{Wheeler}, J.~C. and {Lecar}, M. and {McKee}, C.~F.},
    title = "{Supernovae in binary systems}",
  journal = {\apj},
 keywords = {Binary Stars, Neutron Stars, Stellar Evolution, Stellar Mass Ejection, Supernovae, Shock Wave Propagation, X Ray Astronomy, X Ray Stars},
     year = 1975,
    month = aug,
   volume = 200,
    pages = {145-157},
      doi = {10.1086/153771},
   adsurl = {http://ads.bao.ac.cn/abs/1975ApJ...200..145W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hirai2014,
   author = {{Hirai}, R. and {Sawai}, H. and {Yamada}, S.},
    title = "{The Outcome of Supernovae in Massive Binaries; Removed Mass, and its Separation Dependence}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1404.4297},
 primaryClass = "astro-ph.HE",
 keywords = {binaries: close, stars: mass-loss, supernovae: general},
     year = 2014,
    month = sep,
   volume = 792,
      eid = {66},
    pages = {66},
      doi = {10.1088/0004-637X/792/1/66},
   adsurl = {http://ads.bao.ac.cn/abs/2014ApJ...792...66H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Liu2015,
   author = {{Liu}, Z.-W. and {Tauris}, T.~M. and {R{\"o}pke}, F.~K. and
	{Moriya}, T.~J. and {Kruckow}, M. and {Stancliffe}, R.~J. and
	{Izzard}, R.~G.},
    title = "{The interaction of core-collapse supernova ejecta with a companion star}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1509.03633},
 primaryClass = "astro-ph.SR",
 keywords = {supernovae: general, stars: kinematics and dynamics, binaries: close},
     year = 2015,
    month = dec,
   volume = 584,
      eid = {A11},
    pages = {A11},
      doi = {10.1051/0004-6361/201526757},
   adsurl = {http://ads.bao.ac.cn/abs/2015A%26A...584A..11L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Shao2014,
   author = {{Shao}, Y. and {Li}, X.-D.},
    title = "{On the Formation of Be Stars through Binary Interaction}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1410.0100},
 primaryClass = "astro-ph.HE",
 keywords = {binaries: close, stars: emission-line, Be, stars: evolution, X-rays: binaries, X-rays: stars},
     year = 2014,
    month = nov,
   volume = 796,
      eid = {37},
    pages = {37},
      doi = {10.1088/0004-637X/796/1/37},
   adsurl = {http://ads.bao.ac.cn/abs/2014ApJ...796...37S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Mink2013,
   author = {{de Mink}, S.~E. and {Langer}, N. and {Izzard}, R.~G. and {Sana}, H. and
	{de Koter}, A.},
    title = "{The Rotation Rates of Massive Stars: The Role of Binary Interaction through Tides, Mass Transfer, and Mergers}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1211.3742},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, binaries: spectroscopic, Galaxy: stellar content, stars: early-type, stars: massive, stars: rotation},
     year = 2013,
    month = feb,
   volume = 764,
      eid = {166},
    pages = {166},
      doi = {10.1088/0004-637X/764/2/166},
   adsurl = {http://ads.bao.ac.cn/abs/2013ApJ...764..166D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Antoniou2016,
   author = {{Antoniou}, V. and {Zezas}, A.},
    title = "{Star-formation history and X-ray binary populations: the case of the Large Magellanic Cloud}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1603.08011},
 primaryClass = "astro-ph.HE",
 keywords = {Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Astrophysics of Galaxies},
     year = 2016,
    month = mar,
   adsurl = {http://ads.bao.ac.cn/abs/2016arXiv160308011A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Haberl2016,
   author = {{Haberl}, F. and {Sturm}, R.},
    title = "{High-mass X-ray binaries in the Small Magellanic Cloud}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1511.00445},
 keywords = {Magellanic Clouds, galaxies: stellar content, stars: emission-line, Be, stars: neutron, X-rays: binaries, catalogs},
     year = 2016,
    month = feb,
   volume = 586,
      eid = {A81},
    pages = {A81},
      doi = {10.1051/0004-6361/201527326},
   adsurl = {http://ads.bao.ac.cn/abs/2016A%26A...586A..81H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Romano2014,
   author = {{Romano}, P. and {Krimm}, H.~A. and {Palmer}, D.~M. and {Ducci}, L. and
	{Esposito}, P. and {Vercellone}, S. and {Evans}, P.~A. and {Guidorzi}, C. and
	{Mangano}, V. and {Kennea}, J.~A. and {Barthelmy}, S.~D. and
	{Burrows}, D.~N. and {Gehrels}, N.},
    title = "{The 100-month Swift catalogue of supergiant fast X-ray transients. I. BAT on-board and transient monitor flares}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1312.4955},
 primaryClass = "astro-ph.HE",
 keywords = {X-rays: binaries, catalogs, binaries: close, stars: neutron},
     year = 2014,
    month = feb,
   volume = 562,
      eid = {A2},
    pages = {A2},
      doi = {10.1051/0004-6361/201322516},
   adsurl = {http://ads.bao.ac.cn/abs/2014A%26A...562A...2R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Liu2006,
   author = {{Liu}, Q.~Z. and {van Paradijs}, J. and {van den Heuvel}, E.~P.~J.
	},
    title = "{Catalogue of high-mass X-ray binaries in the Galaxy (4th edition)}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0707.0549},
 keywords = {catalogs, X-ray: binaries, stars: emission-line, Be, stars: binaries: general},
     year = 2006,
    month = sep,
   volume = 455,
    pages = {1165-1168},
      doi = {10.1051/0004-6361:20064987},
   adsurl = {http://ads.bao.ac.cn/abs/2006A%26A...455.1165L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Reig2011,
   author = {{Reig}, P.},
    title = "{Be/X-ray binaries}",
  journal = {\apss},
archivePrefix = "arXiv",
   eprint = {1101.5036},
 primaryClass = "astro-ph.HE",
 keywords = {X-rays: binaries, Stars: neutron, Stars: binaries close, Stars: emission line, Be},
     year = 2011,
    month = mar,
   volume = 332,
    pages = {1-29},
      doi = {10.1007/s10509-010-0575-8},
   adsurl = {http://ads.bao.ac.cn/abs/2011Ap%26SS.332....1R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Corbet1986,
   author = {{Corbet}, R.~H.~D.},
    title = "{The three types of high-mass X-ray pulsator}",
  journal = {\mnras},
 keywords = {Accretion Disks, Binary Stars, Mass Transfer, Pulsars, Stellar Mass, X Ray Stars, Angular Momentum, B Stars, Orbital Elements, Stellar Envelopes, Stellar Mass Accretion, Stellar Rotation, Supergiant Stars, White Dwarf Stars},
     year = 1986,
    month = jun,
   volume = 220,
    pages = {1047-1056},
      doi = {10.1093/mnras/220.4.1047},
   adsurl = {http://ads.bao.ac.cn/abs/1986MNRAS.220.1047C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Wang2013,
   author = {{Wang}, X. and {Wang}, L. and {Filippenko}, A.~V. and {Zhang}, T. and
	{Zhao}, X.},
    title = "{Evidence for Two Distinct Populations of Type Ia Supernovae}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1303.2601},
 primaryClass = "astro-ph.CO",
 keywords = {Astrophysics - Cosmology and Extragalactic Astrophysics, Astrophysics - High Energy Astrophysical Phenomena},
     year = 2013,
    month = mar,
   adsurl = {http://esoads.eso.org/abs/2013arXiv1303.2601W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Draine2009,
   author = {{Draine}, B.~T.},
    title = "{Interstellar Dust Models and Evolutionary Implications}",
booktitle = {Cosmic Dust - Near and Far},
     year = 2009,
   series = {Astronomical Society of the Pacific Conference Series},
   volume = 414,
archivePrefix = "arXiv",
   eprint = {0903.1658},
 primaryClass = "astro-ph.GA",
   editor = {{Henning}, T. and {Gr{\"u}n}, E. and {Steinacker}, J.},
    month = dec,
    pages = {453},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2009ASPC..414..453D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gall2011,
   author = {{Gall}, C. and {Hjorth}, J. and {Andersen}, A.~C.},
    title = "{Production of dust by massive stars at high redshift}",
  journal = {\aapr},
archivePrefix = "arXiv",
   eprint = {1108.0403},
 primaryClass = "astro-ph.CO",
 keywords = {Galaxies: high-redshift, ISM: evolution, Quasars: general, Stars: AGB and post-AGB, Stars: massive, Supernovae: general},
     year = 2011,
    month = sep,
   volume = 19,
    pages = {43},
      doi = {10.1007/s00159-011-0043-7},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2011A%26ARv..19...43G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

ARTICLE{Wang2008,
   author = {{Wang}, X. and {Li}, W. and {Filippenko}, A.~V. and {Foley}, R.~J. and
	{Smith}, N. and {Wang}, L.},
    title = "{The Detection of a Light Echo from the Type Ia Supernova 2006X in M100}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0711.2570},
 keywords = {Stars: Circumstellar Matter, ISM: Dust, Extinction, Stars: Supernovae: General, supernovae: individual (SN 2006X)},
     year = 2008,
    month = apr,
   volume = 677,
    pages = {1060-1068},
      doi = {10.1086/529070},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2008ApJ...677.1060W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Paczynski1976,
   author = {{Paczynski}, B.},
    title = "{Common Envelope Binaries}",
booktitle = {Structure and Evolution of Close Binary Systems},
     year = 1976,
   series = {IAU Symposium},
   volume = 73,
   editor = {{Eggleton}, P. and {Mitton}, S. and {Whelan}, J.},
    pages = {75},
   adsurl = {http://cdsads.u-strasbg.fr/abs/1976IAUS...73...75P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Harper1996,
   author = {{Harper}, G.},
    title = "{Mass loss and winds from cool giants}",
booktitle = {Cool Stars, Stellar Systems, and the Sun},
     year = 1996,
   series = {Astronomical Society of the Pacific Conference Series},
   volume = 109,
   editor = "{R.~Pallavicini \& A.~K.~Dupree}",
    pages = {481},
   adsurl = {http://cdsads.u-strasbg.fr/abs/1996ASPC..109..481H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hurley2002,
   author = {{Hurley}, J.~R. and {Tout}, C.~A. and {Pols}, O.~R.},
    title = "{Evolution of binary stars and the effect of tides on binary populations}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0201220},
 keywords = {METHODS: ANALYTICAL, METHODS: STATISTICAL, BINARIES: GENERAL, STARS: EVOLUTION, STARS: VARIABLES: OTHER, GALAXIES: STELLAR CONTENT},
     year = 2002,
    month = feb,
   volume = 329,
    pages = {897-928},
      doi = {10.1046/j.1365-8711.2002.05038.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2002MNRAS.329..897H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1979ApJS...41..513M,
   author = {{Miller}, G.~E. and {Scalo}, J.~M.},
    title = "{The initial mass function and stellar birthrate in the solar neighborhood}",
  journal = {\apjs},
 keywords = {COSMOLOGY, SOLAR SYSTEM, STELLAR EVOLUTION, STELLAR MASS, GAS DENSITY, MAIN SEQUENCE STARS, MILKY WAY GALAXY, NUCLEAR FUSION, PLANETARY NEBULAE, STELLAR LUMINOSITY, STELLAR MASS ACCRETION, STELLAR MASS EJECTION, SUPERNOVAE, WHITE DWARF STARS},
     year = 1979,
    month = nov,
   volume = 41,
    pages = {513-547},
      doi = {10.1086/190629},
   adsurl = {http://adsabs.harvard.edu/abs/1979ApJS...41..513M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1989Ap.....30..323K,
   author = {{Kraicheva}, Z.~T. and {Popova}, E.~I. and {Tutukov}, A.~V. and
	{Yungelson}, L.~R.},
    title = "{Distribution of binary stars with respect to the initial mass ratio of the components}",
  journal = {Astrophysics},
     year = 1989,
    month = may,
   volume = 30,
    pages = {323-329},
      doi = {10.1007/BF01003893},
   adsurl = {http://adsabs.harvard.edu/abs/1989Ap.....30..323K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{1994A&A...282..801G,
   author = {{Goldberg}, D. and {Mazeh}, T.},
    title = "{The mass-ratio distribution of the spectroscopic binaries in the Pleiades}",
  journal = {\aap},
 keywords = {BINARY STARS, MASS DISTRIBUTION, MASS RATIOS, PLEIADES CLUSTER, RADIAL VELOCITY, STELLAR MASS, STELLAR ORBITS, ALGORITHMS, ASTRONOMICAL PHOTOMETRY, ITERATIVE SOLUTION, SKY SURVEYS (ASTRONOMY), STELLAR EVOLUTION, STELLAR MODELS},
     year = 1994,
    month = feb,
   volume = 282,
    pages = {801-803},
   adsurl = {http://adsabs.harvard.edu/abs/1994A%26A...282..801G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lu2006,
   author = {{L{\"u}}, G. and {Yungelson}, L. and {Han}, Z.},
    title = "{Population synthesis for symbiotic stars with white dwarf accretors}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0608449},
 keywords = {accretion, accretion discs, binaries: symbiotic, stars: evolution, white dwarfs, Galaxy: stellar content},
     year = 2006,
    month = nov,
   volume = 372,
    pages = {1389-1406},
      doi = {10.1111/j.1365-2966.2006.10947.x},
   adsurl = {http://esoads.eso.org/abs/2006MNRAS.372.1389L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kozasa1989,
   author = {{Kozasa}, T. and {Hasegawa}, H. and {Nomoto}, K.},
    title = "{Formation of dust grains in the ejecta of SN 1987A}",
  journal = {ApJ},
 keywords = {COSMIC DUST, STAR FORMATION, STELLAR MASS EJECTION, SUPERNOVA 1987A, CARBON, COMPUTATION, CONDENSATION, EJECTA, GRAINS, METAL OXIDES, NUCLEATION},
     year = 1989,
    month = sep,
   volume = 344,
    pages = {325-331},
      doi = {10.1086/167801},
   adsurl = {http://adsabs.harvard.edu/abs/1989ApJ...344..325K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Fransson1989,
   author = {{Fransson}, C. and {Chevalier}, R.~A.},
    title = "{Late emission from supernovae - A window on stellar nucleosynthesis}",
  journal = {ApJ},
 keywords = {COBALT ISOTOPES, EMISSION SPECTRA, NUCLEAR ASTROPHYSICS, RADIOACTIVE DECAY, SUPERNOVAE, LINE SPECTRA, MONTE CARLO METHOD, STELLAR INTERIORS},
     year = 1989,
    month = aug,
   volume = 343,
    pages = {323-342},
      doi = {10.1086/167707},
   adsurl = {http://adsabs.harvard.edu/abs/1989ApJ...343..323F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nozawa2008,
   author = {{Nozawa}, T. and {Kozasa}, T. and {Tominaga}, N. and {Sakon}, I. and
	{Tanaka}, M. and {Suzuki}, T. and {Nomoto}, K. and {Maeda}, K. and
	{Umeda}, H. and {Limongi}, M. and {Onaka}, T.},
    title = "{Early Formation of Dust in the Ejecta of Type Ib SN 2006jc and Temperature and Mass of the Dust}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0801.2015},
 keywords = {ISM: Dust, Extinction, Stars: Supernovae: General, supernovae: individual (SN 2006jc)},
     year = 2008,
    month = sep,
   volume = 684,
    pages = {1343-1350},
      doi = {10.1086/589961},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2008ApJ...684.1343N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Smith2008,
   author = {{Smith}, N. and {Foley}, R.~J. and {Filippenko}, A.~V.},
    title = "{Dust Formation and He II {$\lambda$}4686 Emission in the Dense Shell of the Peculiar Type Ib Supernova 2006jc}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0704.2249},
 keywords = {ISM: Dust, Extinction, Stars: Mass Loss, Stars: Winds, Outflows, Stars: Wolf-Rayet, supernovae: individual (SN 2006jc)},
     year = 2008,
    month = jun,
   volume = 680,
    pages = {568-579},
      doi = {10.1086/587860},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2008ApJ...680..568S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Carlo2008,
   author = {{Di Carlo}, E. and {Corsi}, C. and {Arkharov}, A.~A. and {Massi}, F. and
	{Larionov}, V.~M. and {Efimova}, N.~V. and {Dolci}, M. and {Napoleone}, N. and
	{Di Paola}, A.},
    title = "{Near-Infrared Observations of the Type Ib Supernova SN 2006jc: Evidence of Interactions with Dust}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0712.3855},
 keywords = {galaxies: individual (UGC 4904), Infrared: Stars, Stars: Supernovae: General, supernovae: individual (SN 2006jc)},
     year = 2008,
    month = sep,
   volume = 684,
    pages = {471-480},
      doi = {10.1086/590051},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2008ApJ...684..471D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}

@ARTICLE{Podsiadlowski1992,
   author = {{Podsiadlowski}, P. and {Joss}, P.~C. and {Hsu}, J.~J.~L.},
    title = "{Presupernova evolution in massive interacting binaries}",
  journal = {\apj},
 keywords = {BINARY STARS, MASSIVE STARS, STELLAR EVOLUTION, SUPERNOVAE, COMPUTATIONAL ASTROPHYSICS, MONTE CARLO METHOD, STELLAR ENVELOPES, STELLAR MASS ACCRETION, STELLAR MODELS, SUPERNOVA 1987A},
     year = 1992,
    month = may,
   volume = 391,
    pages = {246-264},
      doi = {10.1086/171341},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1992ApJ...391..246P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Lu2009,
   author = {{L{\"u}}, G. and {Zhu}, C. and {Wang}, Z. and {Wang}, N.},
    title = "{An alternative symbiotic channel to Type Ia supernovae}",
  journal = {\mnras},
 keywords = {binaries: symbiotic , stars: evolution , stars: mass-loss , supernovae: general},
     year = 2009,
    month = jun,
   volume = 396,
    pages = {1086-1095},
      doi = {10.1111/j.1365-2966.2009.14777.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2009MNRAS.396.1086L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Wang2009Wanga,
   author = {{Wang}, B. and {Meng}, X. and {Chen}, X. and {Han}, Z.},
    title = "{The helium star donor channel for the progenitors of Type Ia supernovae}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0901.3496},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close , stars: evolution , supernovae: general , white dwarfs},
     year = 2009a,
    month = may,
   volume = 395,
    pages = {847-854},
      doi = {10.1111/j.1365-2966.2009.14545.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2009MNRAS.395..847W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Wang2009,
   author = {{Wang}, B. and {Chen}, X. and {Meng}, X. and {Han}, Z.},
    title = "{Evolving to Type Ia Supernovae with Short Delay Times}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0906.4148},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, stars: evolution, supernovae: general, white dwarfs},
     year = 2009,
    month = aug,
   volume = 701,
    pages = {1540-1546},
      doi = {10.1088/0004-637X/701/2/1540},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2009ApJ...701.1540W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Garnavich2001,
   author = {{Garnavich}, P.~M. and {Kirshner}, R.~P. and {Challis}, P. and
	{Jha}, S. and {Branch}, D. and {Chevalier}, R. and {Filippenko}, A.~V. and
	{Li}, W. and {Fransson}, C. and {Lundqvist}, P. and {McCray}, R. and
	{Panagia}, N. and {Phillips}, M.~M. and {Pun}, C.~S.~J. and
	{Sonneborn}, G. and {Schmidt}, B.~P. and {Suntzeff}, N.~B. and
	{Wheeler}, J.~C. and {Supernova INtensive Study (SINS) Collaboration}
	},
    title = "{Echos of SN 1998bu}",
booktitle = {American Astronomical Society Meeting Abstracts},
     year = 2001,
   series = {Bulletin of the American Astronomical Society},
   volume = 33,
    month = dec,
    pages = {1370},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2001AAS...199.4701G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Quinn2006,
   author = {{Quinn}, J.~L. and {Garnavich}, P.~M. and {Li}, W. and {Panagia}, N. and
	{Riess}, A. and {Schmidt}, B.~P. and {Della Valle}, M.},
    title = "{A Light Echo from Type Ia SN 1995E?}",
  journal = {\apj},
   eprint = {arXiv:astro-ph/0610431},
 keywords = {supernovae: individual (SN 1995E), supernovae: individual (NGC 2441)},
     year = 2006,
    month = nov,
   volume = 652,
    pages = {512-517},
      doi = {10.1086/507826},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2006ApJ...652..512Q},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Sparks1999,
   author = {{Sparks}, W.~B. and {Macchetto}, F. and {Panagia}, N. and {Boffi}, F.~R. and
	{Branch}, D. and {Hazen}, M.~L. and {della Valle}, M.},
    title = "{Evolution of the Light Echo of SN 1991T}",
  journal = {\apj},
 keywords = {GALAXIES: INDIVIDUAL (NGC 4527), GALAXIES: PHOTOMETRY, SUPERNOVAE: INDIVIDUAL (SN 1991T)},
     year = 1999,
    month = oct,
   volume = 523,
    pages = {585-592},
      doi = {10.1086/307766},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1999ApJ...523..585S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Mannucci2006,
   author = {{Mannucci}, F. and {Della Valle}, M. and {Panagia}, N.},
    title = "{Two populations of progenitors for Type Ia supernovae?}",
  journal = {\mnras},
   eprint = {arXiv:astro-ph/0510315},
 keywords = {supernovae: general: white dwarfs: galaxies: abundances, supernovae: general, white dwarfs, galaxies: abundances},
     year = 2006,
    month = aug,
   volume = 370,
    pages = {773-783},
      doi = {10.1111/j.1365-2966.2006.10501.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2006MNRAS.370..773M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Wang2008,
   author = {{Wang}, X. and {Li}, W. and {Filippenko}, A.~V. and {Foley}, R.~J. and
	{Smith}, N. and {Wang}, L.},
    title = "{The Detection of a Light Echo from the Type Ia Supernova 2006X in M100}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0711.2570},
 keywords = {Stars: Circumstellar Matter, ISM: Dust, Extinction, Stars: Supernovae: General, supernovae: individual (SN 2006X)},
     year = 2008,
    month = apr,
   volume = 677,
    pages = {1060-1068},
      doi = {10.1086/529070},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2008ApJ...677.1060W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Han2004,
   author = {{Han}, Z. and {Podsiadlowski}, P.},
    title = "{The single-degenerate channel for the progenitors of Type Ia supernovae}",
  journal = {\mnras},
   eprint = {arXiv:astro-ph/0309618},
 keywords = {binaries: close, stars: evolution, supernovae: general, white dwarfs},
     year = 2004,
    month = jun,
   volume = 350,
    pages = {1301-1309},
      doi = {10.1111/j.1365-2966.2004.07713.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004MNRAS.350.1301H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Meng2009,
   author = {{Meng}, X. and {Chen}, X. and {Han}, Z.},
    title = "{A single-degenerate channel for the progenitors of Type Ia supernovae with different metallicities}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0802.2471},
 keywords = {binaries: close , stars: evolution , supernovae: general , white dwarfs},
     year = 2009,
    month = jun,
   volume = 395,
    pages = {2103-2116},
      doi = {10.1111/j.1365-2966.2009.14636.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2009MNRAS.395.2103M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Beuermann2010,
   author = {{Beuermann}, K. and {Hessman}, F.~V. and {Dreizler}, S. and
	{Marsh}, T.~R. and {Parsons}, S.~G. and {Winget}, D.~E. and
	{Miller}, G.~F. and {Schreiber}, M.~R. and {Kley}, W. and {Dhillon}, V.~S. and
	{Littlefair}, S.~P. and {Copperwheat}, C.~M. and {Hermes}, J.~J.
	},
    title = "{Two planets orbiting the recently formed post-common envelope binary NN Serpentis}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1010.3608},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: eclipsing, planetary systems, stars: individual: NN Ser, novae, cataclysmic variables, planets and satellites: formation, stars: evolution},
     year = 2010,
    month = oct,
   volume = 521,
    pages = {L60},
      doi = {10.1051/0004-6361/201015472},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2010A%26A...521L..60B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Winckel2009,
   author = {{van Winckel}, H. and {Lloyd Evans}, T. and {Briquet}, M. and
	{De Cat}, P. and {Degroote}, P. and {De Meester}, W. and {De Ridder}, J. and
	{Deroo}, P. and {Desmet}, M. and {Drummond}, R. and {Eyer}, L. and
	{Groenewegen}, M.~A.~T. and {Kolenberg}, K. and {Kilkenny}, D. and
	{Ladjal}, D. and {Lefever}, K. and {Maas}, T. and {Marang}, F. and
	{Martinez}, P. and {{\O}stensen}, R.~H. and {Raskin}, G. and
	{Reyniers}, M. and {Royer}, P. and {Saesen}, S. and {Uytterhoeven}, K. and
	{Vanautgaerden}, J. and {Vandenbussche}, B. and {van Wyk}, F. and
	{Vu{\v c}kovi{\'c}}, M. and {Waelkens}, C. and {Zima}, W.},
    title = "{Post-AGB stars with hot circumstellar dust: binarity of the low-amplitude pulsators}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0906.4482},
 primaryClass = "astro-ph.SR",
 keywords = {stars: AGB and post-AGB, stars: binaries: general, stars: binaries: spectroscopic, stars: chemically peculiar, stars: evolution},
     year = 2009,
    month = oct,
   volume = 505,
    pages = {1221-1232},
      doi = {10.1051/0004-6361/200912332},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2009A%26A...505.1221V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Sandquist1998,
   author = {{Sandquist}, E.~L. and {Taam}, R.~E. and {Chen}, X. and {Bodenheimer}, P. and
	{Burkert}, A.},
    title = "{Double Core Evolution. X. Through the Envelope Ejection Phase}",
  journal = {\apj},
   eprint = {arXiv:astro-ph/9801230},
 keywords = {STARS: BINARIES: CLOSE, STARS: CIRCUMSTELLAR MATTER, HYDRODYNAMICS, STARS: EVOLUTION, STARS: INTERIORS},
     year = 1998,
    month = jun,
   volume = 500,
    pages = {909-+},
      doi = {10.1086/305778},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1998ApJ...500..909S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paxton2004,
   author = {{Paxton}, B.},
    title = "{EZ to Evolve ZAMS Stars: A Program Derived from Eggleton's Stellar Evolution Code}",
  journal = {\pasp},
   eprint = {arXiv:astro-ph/0405130},
 keywords = {Methods: Numerical, Stars: Evolution},
     year = 2004,
    month = jul,
   volume = 116,
    pages = {699-701},
      doi = {10.1086/422345},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004PASP..116..699P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Eggleton1971,
   author = {{Eggleton}, P.~P.},
    title = "{The evolution of low mass stars}",
  journal = {\mnras},
     year = 1971,
   volume = 151,
    pages = {351-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1971MNRAS.151..351E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Anders1989,
   author = {{Anders}, E. and {Grevesse}, N.},
    title = "{Abundances of the elements - Meteoritic and solar}",
  journal = {\gca},
 keywords = {ABUNDANCE, CHEMICAL ANALYSIS, CHONDRITES, METEORITIC COMPOSITION, PHOTOSPHERE, SOLAR CORONA, ENERGETIC PARTICLES, ISOTOPES, SOLAR WIND, METEORITES, ABUNDANCE, SAMPLES, METEORITE, CI CHONDRITES, SUN, CORONA, PHOTOSPHERE, REVIEW, ELEMENTS, FRACTIONATION, SOLAR SYSTEM, NUCLIDES, SOLAR WIND, CHARGED PARTICLES, RARE GASES, REFRACTORY ELEMENTS, COMETS, SIDEROPHILES, VOLATILES, NUCLEOSYNTHESIS, HALLEY, COMPARISONS},
     year = 1989,
    month = jan,
   volume = 53,
    pages = {197-214},
      doi = {10.1016/0016-7037(89)90286-X},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1989GeCoA..53..197A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Iben1983,
   author = {{Iben}, Jr., I. and {Renzini}, A.},
    title = "{Asymptotic giant branch evolution and beyond}",
  journal = {\araa},
 keywords = {ASYMPTOTIC GIANT BRANCH STARS, GIANT STARS, STELLAR EVOLUTION, STELLAR MASS EJECTION, SUPERNOVAE, WHITE DWARF STARS, ABUNDANCE, PULSED RADIATION, STAR CLUSTERS, STELLAR SPECTROPHOTOMETRY, THERMAL RADIATION},
     year = 1983,
   volume = 21,
    pages = {271-342},
      doi = {10.1146/annurev.aa.21.090183.001415},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1983ARA%26A..21..271I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Izzard2004,
   author = {{Izzard}, R.~G. and {Tout}, C.~A. and {Karakas}, A.~I. and {Pols}, O.~R.
	},
    title = "{A new synthetic model for asymptotic giant branch stars}",
  journal = {\mnras},
 keywords = {stars: AGB and post-AGB: stars: carbon: ISM: abundances},
     year = 2004,
    month = may,
   volume = 350,
    pages = {407-426},
      doi = {10.1111/j.1365-2966.2004.07446.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004MNRAS.350..407I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Ferrarotti2005,
   author = {{Ferrarotti}, A.~S. and {Gail}, {H.-P.}},
    title = "{Mineral formation in stellar winds. V. Formation of calcium carbonate}",
  journal = {\aap},
 keywords = {stars: circumstellar matter, stars: mass-loss, stars: winds, outflows, stars: AGB and post-AGB},
     year = 2005,
    month = feb,
   volume = 430,
    pages = {959-965},
      doi = {10.1051/0004-6361:20041856},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2005A%26A...430..959F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ferrarotti2003,
   author = {{Ferrarotti}, A.~S. and {Gail}, {H.-P.}},
    title = "{Mineral formation in stellar winds. IV. Formation of magnesiow{\"u}stite}",
  journal = {\aap},
 keywords = {circumstellar matter, dust, extinction, stars: mass-loss, stars: winds, outflows, stars: AGB and post-AGB},
     year = 2003,
    month = feb,
   volume = 398,
    pages = {1029-1039},
      doi = {10.1051/0004-6361:20021632},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2003A%26A...398.1029F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Ferrarotti2002,
   author = {{Ferrarotti}, A.~S. and {Gail}, {H.-P.}},
    title = "{Mineral formation in stellar winds. III. Dust formation in S stars}",
  journal = {\aap},
 keywords = {CIRCUMSTELLAR MATTER, DUST, STARS: MASS-LOSS, STARS: WINDS, STARS: AGB AND POST-AGB},
     year = 2002,
    month = jan,
   volume = 382,
    pages = {256-281},
      doi = {10.1051/0004-6361:20011580},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2002A%26A...382..256F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ferrarotti2001,
   author = {{Ferrarotti}, A.~S. and {Gail}, {H.-P.}},
    title = "{Mineral formation in stellar winds. II. Effects of Mg/Si abundance variations on dust composition in AGB stars}",
  journal = {\aap},
 keywords = {CIRCUMSTELLAR MATTER, DUST, STARS: MASS-LOSS, STARS: WINDS, STARS: AGB AND POST-AGB},
     year = 2001,
    month = may,
   volume = 371,
    pages = {133-151},
      doi = {10.1051/0004-6361:20010316},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2001A%26A...371..133F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lucy1976,
   author = {{Lucy}, L.~B.},
    title = "{Mass Loss by Cool Carbon Stars}",
  journal = {\apj},
     year = 1976,
    month = apr,
   volume = 205,
    pages = {482-491},
      doi = {10.1086/154302},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1976ApJ...205..482L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lucy1971,
   author = {{Lucy}, L.~B.},
    title = "{The Formation of Resonance Lines in Extended and Expanding Atmospheres}",
  journal = {\apj},
     year = 1971,
    month = jan,
   volume = 163,
    pages = {95-+},
      doi = {10.1086/150748},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1971ApJ...163...95L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Feder1966,
   author = {{Feder}, J. and {Russell}, K.~C. and {Lothe}, J. and {Pound}, G.~M.
	},
    title = "{Homogeneous nucleation and growth of droplets in vapours}",
  journal = {Advances in Physics},
     year = 1966,
    month = jan,
   volume = 15,
    pages = {111-178},
      doi = {10.1080/00018736600101264},
   adsurl = {http://esoads.eso.org/abs/1966AdPhy..15..111F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ge2010,
   author = {{Ge}, H. and {Hjellming}, M.~S. and {Webbink}, R.~F. and {Chen}, X. and
	{Han}, Z.},
    title = "{Adiabatic Mass Loss in Binary Stars. I. Computational Method}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1005.3099},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, stars: evolution, stars: interiors, stars: mass-loss},
     year = 2010,
    month = jul,
   volume = 717,
    pages = {724-738},
      doi = {10.1088/0004-637X/717/2/724},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2010ApJ...717..724G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Deloye2010,
   author = {{Deloye}, C.~J. and {Taam}, R.~E.},
    title = "{Adiabatic Mass Loss and the Outcome of the Common Envelope Phase of Binary Evolution}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1007.1036},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, stars: evolution},
     year = 2010,
    month = aug,
   volume = 719,
    pages = {L28-L31},
      doi = {10.1088/2041-8205/719/1/L28},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2010ApJ...719L..28D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ricker2008,
   author = {{Ricker}, P.~M. and {Taam}, R.~E.},
    title = "{The Interaction of Stellar Objects within a Common Envelope}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {0710.3631},
 keywords = {Stars: Binaries: Close, Hydrodynamics, Stars: Evolution},
     year = 2008,
    month = jan,
   volume = 672,
    pages = {L41-L44},
      doi = {10.1086/526343},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2008ApJ...672L..41R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Taam2000,
   author = {{Taam}, R.~E. and {Sandquist}, E.~L.},
    title = "{Common Envelope Evolution of Massive Binary Stars}",
  journal = {\araa},
 keywords = {LOOSE BINARIES, HYDRODYNAMICS},
     year = 2000,
   volume = 38,
    pages = {113-141},
      doi = {10.1146/annurev.astro.38.1.113},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2000ARA%26A..38..113T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Iben1993,
   author = {{Iben}, Jr., I. and {Livio}, M.},
    title = "{Common envelopes in binary star evolution}",
  journal = {\pasp},
 keywords = {MASS TRANSFER, STELLAR CORES, STELLAR ENVELOPES, STELLAR EVOLUTION, STELLAR MASS ACCRETION, STELLAR WINDS, SYMBIOTIC STARS, CATACLYSMIC VARIABLES, GRAVITATIONAL FIELDS, PLANETARY NEBULAE, WHITE DWARF STARS},
     year = 1993,
    month = dec,
   volume = 105,
    pages = {1373-1406},
      doi = {10.1086/133321},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1993PASP..105.1373I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bernstein2002,
   author = {{Bernstein}, R.~A. and {Freedman}, W.~L. and {Madore}, B.~F.
	},
    title = "{The First Detections of the Extragalactic Background Light at 3000, 5500, and 8000 {\AA}. III. Cosmological Implications}",
  journal = {\apj},
   eprint = {arXiv:astro-ph/0112170},
 keywords = {Cosmology: Observations, Cosmology: Diffuse Radiation, Galaxies: Evolution, Galaxies: Photometry},
     year = 2002,
    month = may,
   volume = 571,
    pages = {107-128},
      doi = {10.1086/339424},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2002ApJ...571..107B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gail2009,
   author = {{Gail}, {H.-P.} and {Zhukovska}, S.~V. and {Hoppe}, P. and {Trieloff}, M.
	},
    title = "{Stardust from Asymptotic Giant Branch Stars}",
  journal = {\apj},
 keywords = {circumstellar matter, dust, extinction, stars: AGB and post-AGB, stars: mass loss},
     year = 2009,
    month = jun,
   volume = 698,
    pages = {1136-1154},
      doi = {10.1088/0004-637X/698/2/1136},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2009ApJ...698.1136G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ferrarotti2006,
   author = {{Ferrarotti}, A.~S. and {Gail}, {H.-P.}},
    title = "{Composition and quantities of dust produced by AGB-stars and returned to the interstellar medium}",
  journal = {\aap},
 keywords = {circumstellar matter, dust, extinction, stars: mass-loss, stars: winds, outflows, stars: AGB and post-AGB, evolution},
     year = 2006,
    month = feb,
   volume = 447,
    pages = {553-576},
      doi = {10.1051/0004-6361:20041198},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2006A%26A...447..553F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gail1999,
   author = {{Gail}, {H.-P.} and {Sedlmayr}, E.},
    title = "{Mineral formation in stellar winds. I. Condensation sequence of silicate and iron grains in stationary oxygen rich outflows}",
  journal = {\aap},
 keywords = {STARS: CIRCUMSTELLAR MATTER, STARS: MASS-LOSS, STARS: AGB AND POST-AGB},
     year = 1999,
    month = jul,
   volume = 347,
    pages = {594-616},
   adsurl = {http://cdsads.u-strasbg.fr/abs/1999A%26A...347..594G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nozawa2007,
   author = {{Nozawa}, T. and {Kozasa}, T. and {Habe}, A. and {Dwek}, E. and
	{Umeda}, H. and {Tominaga}, N. and {Maeda}, K. and {Nomoto}, K.
	},
    title = "{Evolution of Dust in Primordial Supernova Remnants: Can Dust Grains Formed in the Ejecta Survive and Be Injected into the Early Interstellar Medium?}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0706.0383},
 keywords = {ISM: Dust, Extinction, Cosmology: Early Universe, Shock Waves, ISM: Supernova Remnants, Stars: Supernovae: General},
     year = 2007,
    month = sep,
   volume = 666,
    pages = {955-966},
      doi = {10.1086/520621},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2007ApJ...666..955N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Todini2001,
   author = {{Todini}, P. and {Ferrara}, A.},
    title = "{Dust formation in primordial Type II supernovae}",
  journal = {\mnras},
   eprint = {arXiv:astro-ph/0009176},
 keywords = {STARS: FORMATION, SUPERNOVAE: GENERAL, SUPERNOVAE: INDIVIDUAL: SN1987A, DUST, EXTINCTION, SUPERNOVA REMNANTS},
     year = 2001,
    month = aug,
   volume = 325,
    pages = {726-736},
      doi = {10.1046/j.1365-8711.2001.04486.x},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2001MNRAS.325..726T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nozawa2003,
   author = {{Nozawa}, T. and {Kozasa}, T. and {Umeda}, H. and {Maeda}, K. and
	{Nomoto}, K.},
    title = "{Dust in the Early Universe: Dust Formation in the Ejecta of Population III Supernovae}",
  journal = {\apj},
   eprint = {arXiv:astro-ph/0307108},
 keywords = {ISM: Dust, Extinction, Cosmology: Early Universe, Stars: Supernovae: General},
     year = 2003,
    month = dec,
   volume = 598,
    pages = {785-803},
      doi = {10.1086/379011},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2003ApJ...598..785N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bianchi2007,
   author = {{Bianchi}, S. and {Schneider}, R.},
    title = "{Dust formation and survival in supernova ejecta}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0704.0586},
 keywords = {shock waves, supernovae: individual: Cassiopeia A, dust, extinction, supernova remnants},
     year = 2007,
    month = jul,
   volume = 378,
    pages = {973-982},
      doi = {10.1111/j.1365-2966.2007.11829.x},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2007MNRAS.378..973B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhu2010,
   author = {{Zhu}, C. and {L{\"u}}, G. and {Wang}, Z. and {Zhang}, J.},
    title = "{Soft and supersoft X-ray sources in symbiotic stars}",
  journal = {\na},
archivePrefix = "arXiv",
   eprint = {0907.4143},
 primaryClass = "astro-ph.SR",
 keywords = {Stellar characteristics and properties, Novae, dwarf novae, recurrent novae, and other cataclysmic  variables, Cataclysmic binaries ; symbiotic stars},
     year = 2010,
    month = jan,
   volume = 15,
    pages = {144-149},
      doi = {10.1016/j.newast.2009.07.002},
   adsurl = {http://esoads.eso.org/abs/2010NewA...15..144Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Murset1997,
   author = {{M{\"u}rset}, U. and {Wolff}, B. and {Jordan}, S.},
    title = "{X-ray properties of symbiotic stars. II. Systems with colliding winds.}",
  journal = {\aap},
 keywords = {BINARIES: SYMBIOTIC, STARS: INDIVIDUAL: EG AND, STARS: INDIVIDUAL: PU VUL, STARS: INDIVIDUAL: HEN 3-1591, STARS: MASS-LOSS, X-RAYS: STARS},
     year = 1997,
    month = mar,
   volume = 319,
    pages = {201-210},
   adsurl = {http://esoads.eso.org/abs/1997A%26A...319..201M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lu2008,
   author = {{L{\"u}}, G. and {Zhu}, C. and {Han}, Z. and {Wang}, Z.},
    title = "{Chemical Abundances in Symbiotic Stars}",
  journal = {\apj},
 keywords = {Stars: Binaries: Symbiotic, Galaxy: Stellar Content, Stars: Abundances, Stars: Evolution, Stars: White Dwarfs},
     year = 2008,
    month = aug,
   volume = 683,
    pages = {990-1005},
      doi = {10.1086/589876},
   adsurl = {http://esoads.eso.org/abs/2008ApJ...683..990L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lu2006,
   author = {{L{\"u}}, G. and {Yungelson}, L. and {Han}, Z.},
    title = "{Population synthesis for symbiotic stars with white dwarf accretors}",
  journal = {\mnras},
   eprint = {arXiv:astro-ph/0608449},
 keywords = {accretion, accretion discs, binaries: symbiotic, stars: evolution, white dwarfs, Galaxy: stellar content},
     year = 2006,
    month = nov,
   volume = 372,
    pages = {1389-1406},
      doi = {10.1111/j.1365-2966.2006.10947.x},
   adsurl = {http://esoads.eso.org/abs/2006MNRAS.372.1389L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Han1995a,
   author = {{Han}, Z. and {Podsiadlowski}, P. and {Eggleton}, P.~P.},
    title = "{The formation of bipolar planetary nebulae and close white dwarf binaries}",
  journal = {\mnras},
 keywords = {BINARIES: GENERAL, NOVAE, CATACLYSMIC VARIABLES, SUPERNOVAE: GENERAL, WHITE DWARFS, PLANETARY NEBULAE: GENERAL},
     year = 1995,
    month = feb,
   volume = 272,
    pages = {800-820},
   adsurl = {http://esoads.eso.org/abs/1995MNRAS.272..800H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Han1995b,
   author = {{Han}, Z. and {Eggleton}, P.~P. and {Podsiadlowski}, P. and
	{Tout}, C.~A.},
    title = "{The formation of barium and CH stars and related objects}",
  journal = {\mnras},
 keywords = {STARS: AGB AND POST-AGB, BINARIES: GENERAL, STARS: EVOLUTION, STARS: MASS-LOSS, WHITE DWARFS},
     year = 1995,
    month = dec,
   volume = 277,
    pages = {1443-1462},
   adsurl = {http://esoads.eso.org/abs/1995MNRAS.277.1443H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Abdo2010,
   author = {{Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Atwood}, W.~B. and
	{Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Bastieri}, D. and
	{Bechtol}, K. and {Bellazzini}, R. and et al.},
    title = "{Gamma-Ray Emission Concurrent with the Nova in the Symbiotic Binary V407 Cygni}",
  journal = {Science},
archivePrefix = "arXiv",
   eprint = {1008.3912},
 primaryClass = "astro-ph.HE",
     year = 2010,
    month = aug,
   volume = 329,
    pages = {817-821},
      doi = {10.1126/science.1192537},
   adsurl = {http://ads.bao.ac.cn/abs/2010Sci...329..817A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Malkov2001,
   author = {{Malkov}, M.~A. and {O'C Drury}, L.},
    title = "{Nonlinear theory of diffusive acceleration of particles by shock waves}",
  journal = {Reports on Progress in Physics},
     year = 2001,
    month = apr,
   volume = 64,
    pages = {429-481},
      doi = {10.1088/0034-4885/64/4/201},
   adsurl = {http://ads.bao.ac.cn/abs/2001RPPh...64..429M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Kirk1994,
   author = {{Kirk}, J.~G.},
    title = "{Particle Acceleration (With 26 figures)}",
booktitle = {Saas-Fee Advanced Course 24: Plasma Astrophysics},
     year = 1994,
   editor = "{A.~O.~Benz \& T.~J.-L.~Courvoisier}",
    pages = {225},
   adsurl = {http://ads.bao.ac.cn/abs/1994plas.conf..225K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Schure2010,
   author = {{Schure}, K.~M. and {Achterberg}, A. and {Keppens}, R. and {Vink}, J.
	},
    title = "{Time-dependent particle acceleration in supernova remnants in different environments}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1004.2766},
 primaryClass = "astro-ph.HE",
 keywords = {acceleration of particles, MHD, ISM: supernova remnants},
     year = 2010,
    month = aug,
   volume = 406,
    pages = {2633-2649},
      doi = {10.1111/j.1365-2966.2010.16857.x},
   adsurl = {http://ads.bao.ac.cn/abs/2010MNRAS.406.2633S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Mckee1995,
   author = {{McKee}, C.~F. and {Truelove}, J.~K.},
    title = "{Explosions in the interstellar medium.}",
  journal = {\physrep},
 keywords = {Interstellar Matter: Supernova Remnants},
     year = 1995,
    month = may,
   volume = 256,
    pages = {157-172},
      doi = {10.1016/0370-1573(94)00106-D},
   adsurl = {http://ads.bao.ac.cn/abs/1995PhR...256..157M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Munari1990,
   author = {{Munari}, U. and {Margoni}, R. and {Stagni}, R.},
    title = "{The extreme, possible symbiotic Mira V 407 CYG and its relevance to the OH/IR sources}",
  journal = {\mnras},
 keywords = {HYDROXYL EMISSION, INFRARED SOURCES (ASTRONOMY), MIRA VARIABLES, STELLAR SPECTRA, SYMBIOTIC STARS, VISIBLE SPECTRUM, EMISSION SPECTRA, INFRARED PHOTOMETRY, STELLAR ENVELOPES},
     year = 1990,
    month = feb,
   volume = 242,
    pages = {653-659},
   adsurl = {http://ads.bao.ac.cn/abs/1990MNRAS.242..653M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bode1985,
   author = {{Bode}, M.~F. and {Kahn}, F.~D.},
    title = "{A model for the outburst of nova RS Ophiuchi in 1985}",
  journal = {\mnras},
 keywords = {NOVAE, RADIO STARS, STELLAR MASS EJECTION, STELLAR MODELS, STELLAR WINDS, X RAY SOURCES, MAGNETIC FIELD RECONNECTION, OPTICAL THICKNESS, RADIO BURSTS, RED GIANT STARS, RELATIVISTIC ELECTRON BEAMS, SHOCK WAVES, STELLAR MAGNETIC FIELDS},
     year = 1985,
    month = nov,
   volume = 217,
    pages = {205-215},
   adsurl = {http://ads.bao.ac.cn/abs/1985MNRAS.217..205B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Yaron2005,
   author = {{Yaron}, O. and {Prialnik}, D. and {Shara}, M.~M. and {Kovetz}, A.
	},
    title = "{An Extended Grid of Nova Models. II. The Parameter Space of Nova Outbursts}",
  journal = {\apj},
   eprint = {arXiv:astro-ph/0503143},
 keywords = {Accretion, Accretion Disks, Stars: Binaries: Close, Stars: Novae, Cataclysmic Variables, Stars: White Dwarfs},
     year = 2005,
    month = apr,
   volume = 623,
    pages = {398-410},
      doi = {10.1086/428435},
   adsurl = {http://ads.bao.ac.cn/abs/2005ApJ...623..398Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kamae2006,
   author = {{Kamae}, T. and {Karlsson}, N. and {Mizuno}, T. and {Abe}, T. and
	{Koi}, T.},
    title = "{Parameterization of {$\gamma$}, e^{+/-}, and Neutrino Spectra Produced by p-p Interaction in Astronomical Environments}",
  journal = {\apj},
   eprint = {arXiv:astro-ph/0605581},
 keywords = {ISM: Cosmic Rays, Galaxies: Jets, Gamma Rays: Theory, ISM: General, Neutrinos, Stars: Supernovae: General},
     year = 2006,
    month = aug,
   volume = 647,
    pages = {692-708},
      doi = {10.1086/505189},
   adsurl = {http://ads.bao.ac.cn/abs/2006ApJ...647..692K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nelemans2005,
   author = {{Nelemans}, G. and {Tout}, C.~A.},
    title = "{Reconstructing the evolution of white dwarf binaries: further evidence for an alternative algorithm for the outcome of the common-envelope phase in close binaries}",
  journal = {\mnras},
   eprint = {arXiv:astro-ph/0410301},
 keywords = {binaries: close: stars: evolution: white dwarfs},
     year = 2005,
    month = jan,
   volume = 356,
    pages = {753-764},
      doi = {10.1111/j.1365-2966.2004.08496.x},
   adsurl = {http://ads.bao.ac.cn/abs/2005MNRAS.356..753N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Winters2003,
   author = {{Winters}, J.~M. and {Le Bertre}, T. and {Jeong}, K.~S. and
	{Nyman}, {L.-{\AA}.} and {Epchtein}, N.},
    title = "{Mass-loss from dusty, low outflow-velocity AGB stars.  I. Wind structure and mass-loss rates}",
  journal = {\aap},
 keywords = {hydrodynamics, stars: mass-loss, stars: AGB and post-AGB, stars: winds, outflows, radio lines: stars},
     year = 2003,
    month = oct,
   volume = 409,
    pages = {715-735},
      doi = {10.1051/0004-6361:20031110},
   adsurl = {http://ads.bao.ac.cn/abs/2003A%26A...409..715W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ferrarotti2006,
   author = {{Ferrarotti}, A.~S. and {Gail}, {H.-P.}},
    title = "{Composition and quantities of dust produced by AGB-stars and returned to the interstellar medium}",
  journal = {\aap},
 keywords = {circumstellar matter, dust, extinction, stars: mass-loss, stars: winds, outflows, stars: AGB and post-AGB, evolution},
     year = 2006,
    month = feb,
   volume = 447,
    pages = {553-576},
      doi = {10.1051/0004-6361:20041198},
   adsurl = {http://ads.bao.ac.cn/abs/2006A%26A...447..553F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Lu2017,
   author = {{L{\"u}}, G. and {Zhu}, C. and {Wang}, Z. and {Iminniyaz}, H.
	},
    title = "{Effects of Irradiation on the Evolution of Ultracompact X-Ray Binaries}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1709.01206},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, stars: evolution, X-rays: binaries},
     year = 2017,
    month = sep,
   volume = 847,
      eid = {62},
    pages = {62},
      doi = {10.3847/1538-4357/aa8a77},
   adsurl = {http://adsabs.harvard.edu/abs/2017ApJ...847...62L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Haaften2012,
   author = {{van Haaften}, L.~M. and {Nelemans}, G. and {Voss}, R. and {Wood}, M.~A. and
	{Kuijpers}, J.},
    title = "{The evolution of ultracompact X-ray binaries}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1111.5978},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, accretion, accretion disks, X-rays: binaries},
     year = 2012,
    month = jan,
   volume = 537,
      eid = {A104},
    pages = {A104},
      doi = {10.1051/0004-6361/201117880},
   adsurl = {http://adsabs.harvard.edu/abs/2012A%26A...537A.104V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Tauris1999,
   author = {{Tauris}, T.~M. and {Savonije}, G.~J.},
    title = "{Formation of millisecond pulsars. I. Evolution of low-mass X-ray binaries with P\_orb$\gt$ 2 days}",
  journal = {\aap},
   eprint = {astro-ph/9909147},
 keywords = {STARS: EVOLUTION, STARS: MASS-LOSS, STARS: BINARIES: GENERAL, STARS: NEUTRON, STARS: WHITE DWARFS, METHODS: NUMERICAL},
     year = 1999,
    month = oct,
   volume = 350,
    pages = {928-944},
   adsurl = {http://adsabs.harvard.edu/abs/1999A%26A...350..928T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Soberman1997,
   author = {{Soberman}, G.~E. and {Phinney}, E.~S. and {van den Heuvel}, E.~P.~J.
	},
    title = "{Stability criteria for mass transfer in binary stellar evolution.}",
  journal = {\aap},
   eprint = {astro-ph/9703016},
 keywords = {CLOSE BINARIES, TIDAL INTERACTION, MASS TRANSFER},
     year = 1997,
    month = nov,
   volume = 327,
    pages = {620-635},
   adsurl = {http://adsabs.harvard.edu/abs/1997A%26A...327..620S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Faulkner1971,
   author = {{Faulkner}, J.},
    title = "{Ultrashort-Period Binaries, Gravitational Radiation, and Mass Transfer. I. The Standard Model, with Applications to WZ Sagittae and Z Camelopardalis}",
  journal = {\apjl},
     year = 1971,
    month = dec,
   volume = 170,
    pages = {L99},
      doi = {10.1086/180848},
   adsurl = {http://adsabs.harvard.edu/abs/1971ApJ...170L..99F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bhattacharya1991,
   author = {{Bhattacharya}, D. and {van den Heuvel}, E.~P.~J.},
    title = "{Formation and evolution of binary and millisecond radio pulsars}",
  journal = {\physrep},
     year = 1991,
   volume = 203,
    pages = {1-124},
      doi = {10.1016/0370-1573(91)90064-S},
   adsurl = {http://adsabs.harvard.edu/abs/1991PhR...203....1B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hurley2002,
   author = {{Hurley}, J.~R. and {Tout}, C.~A. and {Pols}, O.~R.},
    title = "{Evolution of binary stars and the effect of tides on binary populations}",
  journal = {\mnras},
   eprint = {astro-ph/0201220},
 keywords = {METHODS: ANALYTICAL, METHODS: STATISTICAL, BINARIES: GENERAL, STARS: EVOLUTION, STARS: VARIABLES: OTHER, GALAXIES: STELLAR CONTENT},
     year = 2002,
    month = feb,
   volume = 329,
    pages = {897-928},
      doi = {10.1046/j.1365-8711.2002.05038.x},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2002MNRAS.329..897H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{king2007,
   author = {{King}, A. and {Olsson}, E. and {Davies}, M.~B.},
    title = "{A new type of long gamma-ray burst}",
  journal = {\mnras},
   eprint = {astro-ph/0610452},
 keywords = {gamma-rays: bursts},
     year = 2007,
    month = jan,
   volume = 374,
    pages = {L34-L36},
      doi = {10.1111/j.1745-3933.2006.00259.x},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2007MNRAS.374L..34K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Urpin1997,
   author = {{Urpin}, V. and {Konenkov}, D.},
    title = "{Spin and magnetic evolution of accreting neutron stars in close binaries}",
  journal = {\mnras},
 keywords = {ACCRETION, ACCRETION DISCS, MAGNETIC FIELDS, BINARIES: CLOSE, STARS: NEUTRON.},
     year = 1997,
    month = jan,
   volume = 284,
    pages = {741-748},
      doi = {10.1093/mnras/284.3.741},
   adsurl = {http://adsabs.harvard.edu/abs/1997MNRAS.284..741U},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Fern{\'a}ndez2013,
   author = {{Fern{\'a}ndez}, R. and {Metzger}, B.~D.},
    title = "{Nuclear Dominated Accretion Flows in Two Dimensions. I. Torus Evolution with Parametric Microphysics}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1209.2712},
 primaryClass = "astro-ph.HE",
 keywords = {accretion, accretion disks, hydrodynamics, nuclear reactions, nucleosynthesis, abundances, stars: winds, outflows, supernovae: general, white dwarfs },
     year = 2013,
    month = feb,
   volume = 763,
      eid = {108},
    pages = {108},
      doi = {10.1088/0004-637X/763/2/108},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...763..108F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hurley2002,
   author = {{Hurley}, J.~R. and {Tout}, C.~A. and {Pols}, O.~R.},
    title = "{Evolution of binary stars and the effect of tides on binary populations}",
  journal = {\mnras},
   eprint = {astro-ph/0201220},
 keywords = {METHODS: ANALYTICAL, METHODS: STATISTICAL, BINARIES: GENERAL, STARS: EVOLUTION, STARS: VARIABLES: OTHER, GALAXIES: STELLAR CONTENT},
     year = 2002,
    month = feb,
   volume = 329,
    pages = {897-928},
      doi = {10.1046/j.1365-8711.2002.05038.x},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2002MNRAS.329..897H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{king2007,
   author = {{King}, A. and {Olsson}, E. and {Davies}, M.~B.},
    title = "{A new type of long gamma-ray burst}",
  journal = {\mnras},
   eprint = {astro-ph/0610452},
 keywords = {gamma-rays: bursts},
     year = 2007,
    month = jan,
   volume = 374,
    pages = {L34-L36},
      doi = {10.1111/j.1745-3933.2006.00259.x},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2007MNRAS.374L..34K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

author = {Hansen1997,
    title = "{The pulsar kick velocity distribution}",
  journal = {\mnras},
   eprint = {astro-ph/9708071},
 keywords = {Pulsars, Velocity Distribution, Celestial Mechanics, Monte Carlo Method, Galactic Evolution, Statistical Analysis, Maxwell Equation, Binary Stars},
     year = 1997,
    month = nov,
   volume = 291,
    pages = {569},
      doi = {10.1093/mnras/291.3.569},
   adsurl = {http://adsabs.harvard.edu/abs/1997MNRAS.291..569H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hobbs2005,
   author = {{Hobbs}, G. and {Lorimer}, D.~R. and {Lyne}, A.~G. and {Kramer}, M.
	},
    title = "{A statistical study of 233 pulsar proper motions}",
  journal = {\mnras},
   eprint = {astro-ph/0504584},
 keywords = {stars: kinematics, pulsars: general},
     year = 2005,
    month = jul,
   volume = 360,
    pages = {974-992},
      doi = {10.1111/j.1365-2966.2005.09087.x},
   adsurl = {http://adsabs.harvard.edu/abs/2005MNRAS.360..974H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Tutukov1993,
   author = {{Tutukov}, A.~V. and {Yungel'Son}, L.~R.},
    title = "{Formation of neutron stars in binary systems}",
  journal = {\azh},
 keywords = {Neutron Stars, Star Formation, Stellar Systems, Binary Stars, Stellar Magnetic Fields, Stellar Evolution, Main Sequence Stars, Mass Ratios},
     year = 1993,
    month = aug,
   volume = 70,
    pages = {812},
   adsurl = {http://adsabs.harvard.edu/abs/1993AZh....70..812T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Canal1997,
   author = {{Canal}, R. and {Guti{\'e}rrez}, J.},
    title = "{The possible white dwarf-neutron star connection}",
booktitle = {White dwarfs},
     year = 1997,
   series = {Astrophysics and Space Science Library},
   volume = 214,
   eprint = {astro-ph/9701225},
   editor = {{Isern}, J. and {Hernanz}, M. and {Garcia-Berro}, E.},
    pages = {49},
      doi = {10.1007/978-94-011-5542-7_7},
   adsurl = {http://adsabs.harvard.edu/abs/1997ASSL..214...49C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Cooray2004,
   author = {{Cooray}, A.},
    title = "{Gravitational-wave background of neutron star-white dwarf binaries}",
  journal = {\mnras},
   eprint = {astro-ph/0406467},
 keywords = {gravitational waves, binaries: close, diffuse radiation},
     year = 2004,
    month = oct,
   volume = 354,
    pages = {25-30},
      doi = {10.1111/j.1365-2966.2004.08152.x},
   adsurl = {http://adsabs.harvard.edu/abs/2004MNRAS.354...25C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Tout1997,
   author = {{Tout}, C.~A. and {Aarseth}, S.~J. and {Pols}, O.~R. and {Eggleton}, P.~P.
	},
    title = "{Rapid binary star evolution for N-body simulations and population synthesis}",
  journal = {\mnras},
 keywords = {Binary Stars, Stellar Evolution, Stellar Models, Populations, Computerized Simulation},
     year = 1997,
    month = nov,
   volume = 291,
    pages = {732},
      doi = {10.1093/mnras/291.4.732},
   adsurl = {http://adsabs.harvard.edu/abs/1997MNRAS.291..732T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{van Haaften2012,
   author = {{van Haaften}, L.~M. and {Nelemans}, G. and {Voss}, R. and {Wood}, M.~A. and
	{Kuijpers}, J.},
    title = "{The evolution of ultracompact X-ray binaries}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1111.5978},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, accretion, accretion disks, X-rays: binaries},
     year = 2012,
    month = jan,
   volume = 537,
      eid = {A104},
    pages = {A104},
      doi = {10.1051/0004-6361/201117880},
   adsurl = {http://adsabs.harvard.edu/abs/2012A%26A...537A.104V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paschalidis2009,
   author = {{Paschalidis}, V. and {MacLeod}, M. and {Baumgarte}, T.~W. and
	{Shapiro}, S.~L.},
    title = "{Merger of white dwarf-neutron star binaries: Prelude to hydrodynamic simulations in general relativity}",
  journal = {\prd},
archivePrefix = "arXiv",
   eprint = {0910.5719},
 primaryClass = "astro-ph.HE",
 keywords = {Numerical relativity, Numerical studies of other relativistic binaries, Gravitational waves: theory},
     year = 2009,
    month = jul,
   volume = 80,
   number = 2,
      eid = {024006},
    pages = {024006},
      doi = {10.1103/PhysRevD.80.024006},
   adsurl = {http://adsabs.harvard.edu/abs/2009PhRvD..80b4006P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Paschalidis2012,
   author = {{Paschalidis}, V. and {Liu}, Y.~T. and {Etienne}, Z. and {Shapiro}, S.
	},
    title = "{The merger of binary white dwarf--neutron stars: Simulations in full general relativity}",
booktitle = {APS April Meeting Abstracts},
     year = 2012,
    month = mar,
   adsurl = {http://adsabs.harvard.edu/abs/2012APS..APR.E1030P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lorimer2008,
   author = {{Lorimer}, D.~R.},
    title = "{Binary and Millisecond Pulsars}",
  journal = {Living Reviews in Relativity},
archivePrefix = "arXiv",
   eprint = {0811.0762},
 keywords = {pulsars},
     year = 2008,
    month = nov,
   volume = 11,
      doi = {10.12942/lrr-2008-8},
   adsurl = {http://adsabs.harvard.edu/abs/2008LRR....11....8L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lv2009,
   author = {{Lv}, G. and {Zhu}, C. and {Wang}, Z. and {Wang}, N.},
    title = "{An Alternative Symbiotic Channel to Type Ia Supernovae}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {0903.2636},
 primaryClass = "astro-ph.SR",
 keywords = {Astrophysics - Solar and Stellar Astrophysics},
     year = 2009,
    month = mar,
   adsurl = {http://adsabs.harvard.edu/abs/2009arXiv0903.2636L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lv2012,
   author = {{L{\"u}}, G.-L. and {Zhu}, C.-H. and {Postnov}, K.~A. and {Yungelson}, L.~R. and
	{Kuranov}, A.~G. and {Wang}, N.},
    title = "{Population synthesis for symbiotic X-ray binaries}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1205.5696},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: symbiotic, stars: neutron, X-rays: stars },
     year = 2012,
    month = aug,
   volume = 424,
    pages = {2265-2275},
      doi = {10.1111/j.1365-2966.2012.21395.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.424.2265L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{H2005,
   author = {{Hobbs}, G. and {Manchester}, R. and {Teoh}, A. and {Hobbs}, M.
	},
    title = "{The ATNF Pulsar Catalog}",
booktitle = {Young Neutron Stars and Their Environments},
     year = 2004,
   series = {IAU Symposium},
   volume = 218,
   eprint = {astro-ph/0309219},
   editor = {{Camilo}, F. and {Gaensler}, B.~M.},
    pages = {139},
   adsurl = {http://adsabs.harvard.edu/abs/2004IAUS..218..139H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Chen2013,
   author = {{Chen}, H.-L. and {Chen}, X. and {Tauris}, T.~M. and {Han}, Z.
	},
    title = "{Formation of Black Widows and Redbacks{\mdash}Two Distinct Populations of Eclipsing Binary Millisecond Pulsars}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1308.4107},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: eclipsing, pulsars: general, stars: evolution, stars: mass-loss, X-rays: binaries },
     year = 2013,
    month = sep,
   volume = 775,
      eid = {27},
    pages = {27},
      doi = {10.1088/0004-637X/775/1/27},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...775...27C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{van Haaften2013,
   author = {{van Haaften}, L.~M. and {Nelemans}, G. and {Voss}, R.},
    title = "{Late-time evolution of ultracompact X-ray binaries}",
 keywords = {Binaries: close, accretion, X-rays: binaries, stars: neutron, white dwarfs,},
booktitle = {Feeding Compact Objects: Accretion on All Scales},
     year = 2013,
   series = {IAU Symposium},
   volume = 290,
archivePrefix = "arXiv",
   eprint = {1210.6333},
 primaryClass = "astro-ph.SR",
   editor = {{Zhang}, C.~M. and {Belloni}, T. and {M{\'e}ndez}, M. and {Zhang}, S.~N.
	},
    month = feb,
    pages = {153-156},
      doi = {10.1017/S1743921312019424},
   adsurl = {http://adsabs.harvard.edu/abs/2013IAUS..290..153V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Margalit2016,
   author = {{Margalit}, B. and {Metzger}, B.~D.},
    title = "{Time-dependent models of accretion discs with nuclear burning following the tidal disruption of a white dwarf by a neutron star}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1603.07334},
 primaryClass = "astro-ph.HE",
 keywords = {accretion, accretion discs, nuclear reactions, nucleosynthesis, abundances, binaries: close, stars: neutron, white dwarfs},
     year = 2016,
    month = sep,
   volume = 461,
    pages = {1154-1176},
      doi = {10.1093/mnras/stw1410},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.461.1154M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Cai2012,
   author = {{Cai}, Y. and {Ali}, T. and {Zhao}, Y.-h. and {Zhang}, C.-m.
	},
    title = "{Statistics and Evolution of Pulsars' Parameters}",
  journal = {\caa},
     year = 2012,
    month = apr,
   volume = 36,
    pages = {137-147},
      doi = {10.1016/j.chinastron.2012.04.003},
   adsurl = {http://adsabs.harvard.edu/abs/2012ChA%26A..36..137C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Fryer1999,
   author = {{Fryer}, C.~L. and {Woosley}, S.~E. and {Herant}, M. and {Davies}, M.~B.
	},
    title = "{Merging White Dwarf/Black Hole Binaries and Gamma-Ray Bursts}",
  journal = {\apj},
   eprint = {astro-ph/9808094},
 keywords = {ACCRETION, ACCRETION DISKS, BLACK HOLE PHYSICS, GAMMA RAYS: BURSTS, HYDRODYNAMICS, STARS: WHITE DWARFS, Accretion, Accretion Disks, Black Hole Physics, Gamma Rays: Bursts, Hydrodynamics, Stars: White Dwarfs},
     year = 1999,
    month = aug,
   volume = 520,
    pages = {650-660},
      doi = {10.1086/307467},
   adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...520..650F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ruffini2016,
   author = {{Ruffini}, R. and {Rueda}, J.~A. and {Muccino}, M. and {Aimuratov}, Y. and
	{Becerra}, L.~M. and {Bianco}, C.~L. and {Kovacevic}, M. and
	{Moradi}, R. and {Oliveira}, F.~G. and {Pisani}, G.~B. and {Wang}, Y.
	},
    title = "{On the Classification of GRBs and Their Occurrence Rates}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1602.02732},
 primaryClass = "astro-ph.HE",
 keywords = {binaries: general, black hole physics, gamma-ray burst: general, stars: neutron, supernovae: general, white dwarfs},
     year = 2016,
    month = dec,
   volume = 832,
      eid = {136},
    pages = {136},
      doi = {10.3847/0004-637X/832/2/136},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...832..136R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Bostanc{\i}2013,
   author = {{Bostanc{\i}}, Z.~F. and {Kaneko}, Y. and {G{\"o}{\u g}{\"u}{\c s}}, E.
	},
    title = "{Gamma-ray bursts with extended emission observed with BATSE}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1210.2399},
 primaryClass = "astro-ph.HE",
 keywords = {gamma-ray burst: general},
     year = 2013,
    month = jan,
   volume = 428,
    pages = {1623-1630},
      doi = {10.1093/mnras/sts157},
   adsurl = {http://adsabs.harvard.edu/abs/2013MNRAS.428.1623B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Della Valles2006,
   author = {{Della Valle}, M. and {Chincarini}, G. and {Panagia}, N. and
	{Tagliaferri}, G. and {Malesani}, D. and {Testa}, V. and {Fugazza}, D. and
	{Campana}, S. and {Covino}, S. and {Mangano}, V. and {Antonelli}, L.~A. and
	{D'Avanzo}, P. and {Hurley}, K. and {Mirabel}, I.~F. and {Pellizza}, L.~J. and
	{Piranomonte}, S. and {Stella}, L.},
    title = "{An enigmatic long-lasting {$\gamma$}-ray burst not accompanied by a bright supernova}",
  journal = {\nat},
   eprint = {astro-ph/0608322},
     year = 2006,
    month = dec,
   volume = 444,
    pages = {1050-1052},
      doi = {10.1038/nature05374},
   adsurl = {http://adsabs.harvard.edu/abs/2006Natur.444.1050D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Della Valle2008,
   author = {{Della Valle}, M.},
    title = "{Gamma Ray Bursts with (and without) Supernova Fireworks}",
 keywords = {gamma-ray sources, gamma-ray bursts, Black holes, Supernovae, Neutron stars},
booktitle = {Relativistic Astrophysics},
     year = 2008,
   series = {American Institute of Physics Conference Series},
   volume = 966,
   editor = {{Bianco}, C.~L. and {Xue}, S.-S.},
    month = jan,
    pages = {31-37},
      doi = {10.1063/1.2837011},
   adsurl = {http://adsabs.harvard.edu/abs/2008AIPC..966...31D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Tominaga2007,
   author = {{Tominaga}, N. and {Maeda}, K. and {Umeda}, H. and {Nomoto}, K. and
	{Tanaka}, M. and {Iwamoto}, N. and {Suzuki}, T. and {Mazzali}, P.~A.
	},
    title = "{The Connection between Gamma-Ray Bursts and Extremely Metal-poor Stars: Black Hole-forming Supernovae with Relativistic Jets}",
  journal = {\apjl},
   eprint = {astro-ph/0702471},
 keywords = {Galaxy: Halo, Gamma Rays: Bursts, Nuclear Reactions, Nucleosynthesis, Abundances, Stars: Abundances, Stars: Population II, Stars: Supernovae: General},
     year = 2007,
    month = mar,
   volume = 657,
    pages = {L77-L80},
      doi = {10.1086/513193},
   adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...657L..77T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gao2010,
   author = {{Gao}, H. and {Lu}, Y. and {Zhang}, S.~N.},
    title = "{A New Class of Gamma-ray Bursts from Stellar Disruptions by Intermediate-mass Black Holes}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1006.3135},
 primaryClass = "astro-ph.HE",
 keywords = {black hole physics, gamma-ray burst: general, methods: statistical},
     year = 2010,
    month = jul,
   volume = 717,
    pages = {268-276},
      doi = {10.1088/0004-637X/717/1/268},
   adsurl = {http://adsabs.harvard.edu/abs/2010ApJ...717..268G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Dado2008,
   author = {{Dado}, S. and {Dar}, A. and {De R{\'u}jula}, A. and {Plaga}, R.
	},
    title = "{Long Gamma-Ray Bursts without Visible Supernovae: A Case Study of Redshift Estimators and Alleged Novel Objects}",
  journal = {\apj},
   eprint = {astro-ph/0611161},
 keywords = {galaxies: distances and redshifts, gamma rays: bursts, radiation mechanisms: non-thermal, supernovae: general },
     year = 2008,
    month = may,
   volume = 678,
      eid = {353-359},
    pages = {353-359},
      doi = {10.1086/528673},
   adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...678..353D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Jakobsson2007,
   author = {{Jakobsson}, P. and {Fynbo}, J.~P.~U.},
    title = "{What made GRBs 060505 and 060614?}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {0704.1421},
 keywords = {Astrophysics},
     year = 2007,
    month = apr,
   adsurl = {http://adsabs.harvard.edu/abs/2007arXiv0704.1421J},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Davies2002,
   author = {{Davies}, M.~B. and {King}, A. and {Rosswog}, S. and {Wynn}, G.
	},
    title = "{Gamma-Ray Bursts, Supernova Kicks, and Gravitational Radiation}",
  journal = {\apjl},
   eprint = {astro-ph/0204358},
 keywords = {Accretion, Accretion Disks, Stars: Binaries: Close, Gamma Rays: Bursts, Gravitational Waves, Stars: Neutron, Stars: Supernovae: General},
     year = 2002,
    month = nov,
   volume = 579,
    pages = {L63-L66},
      doi = {10.1086/345288},
   adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...579L..63D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Belczynski2002,
   author = {{Belczynski}, K. and {Bulik}, T. and {Rudak}, B.},
    title = "{Study of Gamma-Ray Burst Binary Progenitors}",
  journal = {\apj},
   eprint = {astro-ph/0112122},
 keywords = {Stars: Binaries: Close, Black Hole Physics, Gamma Rays: Bursts, Stars: Evolution, Stars: Neutron, Stars: White Dwarfs},
     year = 2002,
    month = may,
   volume = 571,
    pages = {394-412},
      doi = {10.1086/339860},
   adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...571..394B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Caito2009,
   author = {{Caito}, L. and {Bernardini}, M.~G. and {Bianco}, C.~L. and
	{Dainotti}, M.~G. and {Guida}, R. and {Ruffini}, R.},
    title = "{GRB060614: a ``fake'' short GRB from a merging binary system}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0810.4855},
 keywords = {gamma rays: bursts, black hole physics, binaries: general, galaxies: halos},
     year = 2009,
    month = may,
   volume = 498,
    pages = {501-507},
      doi = {10.1051/0004-6361/200810676},
   adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...498..501C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{van Putten2014,
   author = {{van Putten}, M.~H.~P.~M. and {Lee}, G.~M. and {Della Valle}, M. and
	{Amati}, L. and {Levinson}, A.},
    title = "{On the origin of short GRBs with extended emission and long GRBs without associated SN}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1411.6939},
 primaryClass = "astro-ph.HE",
 keywords = {stars: black holes, gamma-ray burst: general, stars: neutron},
     year = 2014,
    month = oct,
   volume = 444,
    pages = {L58-L62},
      doi = {10.1093/mnrasl/slu113},
   adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.444L..58V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhang2007,
   author = {{Zhang}, B. and {Zhang}, B.-B. and {Liang}, E.-W. and {Gehrels}, N. and
	{Burrows}, D.~N. and {M{\'e}sz{\'a}ros}, P.},
    title = "{Making a Short Gamma-Ray Burst from a Long One: Implications for the Nature of GRB 060614}",
  journal = {\apjl},
   eprint = {astro-ph/0612238},
 keywords = {Gamma Rays: Bursts},
     year = 2007,
    month = jan,
   volume = 655,
    pages = {L25-L28},
      doi = {10.1086/511781},
   adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...655L..25Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Chattopadhyay2007,
   author = {{Chattopadhyay}, T. and {Misra}, R. and {Chattopadhyay}, A.~K. and
	{Naskar}, M.},
    title = "{Statistical Evidence for Three Classes of Gamma-Ray Bursts}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0705.4020},
 keywords = {Gamma Rays: Bursts, Methods: Data Analysis, Methods: Statistical},
     year = 2007,
    month = oct,
   volume = 667,
    pages = {1017-1023},
      doi = {10.1086/520317},
   adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...667.1017C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Zhang2006,
   author = {{Zhang}, B.},
    title = "{Astrophysics: A burst of new ideas}",
  journal = {\nat},
   eprint = {astro-ph/0612614},
     year = 2006,
    month = dec,
   volume = 444,
    pages = {1010-1011},
      doi = {10.1038/4441010a},
   adsurl = {http://adsabs.harvard.edu/abs/2006Natur.444.1010Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Gehrels2006,
   author = {{Gehrels}, N. and {Norris}, J.~P. and {Barthelmy}, S.~D. and
	{Granot}, J. and {Kaneko}, Y. and {Kouveliotou}, C. and {Markwardt}, C.~B. and
	{M{\'e}sz{\'a}ros}, P. and {Nakar}, E. and {Nousek}, J.~A. and
	{O'Brien}, P.~T. and {Page}, M. and {Palmer}, D.~M. and {Parsons}, A.~M. and
	{Roming}, P.~W.~A. and {Sakamoto}, T. and {Sarazin}, C.~L. and
	{Schady}, P. and {Stamatikos}, M. and {Woosley}, S.~E.},
    title = "{A new {$\gamma$}-ray burst classification scheme from GRB060614}",
  journal = {\nat},
   eprint = {astro-ph/0610635},
     year = 2006,
    month = dec,
   volume = 444,
    pages = {1044-1046},
      doi = {10.1038/nature05376},
   adsurl = {http://adsabs.harvard.edu/abs/2006Natur.444.1044G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Gal-Yam2006,
   author = {{Gal-Yam}, A. and {Fox}, D.~B. and {Price}, P.~A. and {Ofek}, E.~O. and
	{Davis}, M.~R. and {Leonard}, D.~C. and {Soderberg}, A.~M. and
	{Schmidt}, B.~P. and {Lewis}, K.~M. and {Peterson}, B.~A. and
	{Kulkarni}, S.~R. and {Berger}, E. and {Cenko}, S.~B. and {Sari}, R. and
	{Sharon}, K. and {Frail}, D. and {Moon}, D.-S. and {Brown}, P.~J. and
	{Cucchiara}, A. and {Harrison}, F. and {Piran}, T. and {Persson}, S.~E. and
	{McCarthy}, P.~J. and {Penprase}, B.~E. and {Chevalier}, R.~A. and
	{MacFadyen}, A.~I.},
    title = "{A novel explosive process is required for the {$\gamma$}-ray burst GRB 060614}",
  journal = {\nat},
   eprint = {astro-ph/0608257},
     year = 2006,
    month = dec,
   volume = 444,
    pages = {1053-1055},
      doi = {10.1038/nature05373},
   adsurl = {http://adsabs.harvard.edu/abs/2006Natur.444.1053G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Zhang2007,
   author = {{Zhang}, B. and {Zhang}, B.-B. and {Liang}, E.-W. and {Gehrels}, N. and
	{Burrows}, D.~N. and {M{\'e}sz{\'a}ros}, P.},
    title = "{Making a Short Gamma-Ray Burst from a Long One: Implications for the Nature of GRB 060614}",
  journal = {\apjl},
   eprint = {astro-ph/0612238},
 keywords = {Gamma Rays: Bursts},
     year = 2007,
    month = jan,
   volume = 655,
    pages = {L25-L28},
      doi = {10.1086/511781},
   adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...655L..25Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Lu2008,
   author = {{Lu}, Y. and {Huang}, Y.~F. and {Zhang}, S.~N.},
    title = "{A Tidal Disruption Model for the Gamma-Ray Burst of GRB 060614}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0801.2419},
 keywords = {black hole physics, gamma rays: bursts },
     year = 2008,
    month = sep,
   volume = 684,
      eid = {1330-1335},
    pages = {1330-1335},
      doi = {10.1086/590899},
   adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...684.1330L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Urpin1997,
   author = {{Urpin}, V. and {Konenkov}, D.},
    title = "{Spin and magnetic evolution of accreting neutron stars in close binaries}",
  journal = {\mnras},
 keywords = {ACCRETION, ACCRETION DISCS, MAGNETIC FIELDS, BINARIES: CLOSE, STARS: NEUTRON.},
     year = 1997,
    month = jan,
   volume = 284,
    pages = {741-748},
      doi = {10.1093/mnras/284.3.741},
   adsurl = {http://adsabs.harvard.edu/abs/1997MNRAS.284..741U},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Mosquera Cuesta2005,
   author = {{Mosquera Cuesta}, H.~J.},
    title = "{a White Dwarf-Neutron Star Relativistic Binary Model for Soft Gamma-Ray Repeaters}",
  journal = {International Journal of Modern Physics D},
   eprint = {astro-ph/0411513},
 keywords = {Binaries: close, gamma-rays: theory, relativity, stars: individual (SGR1900+14), neutron, white dwarfs, oscillations},
     year = 2005,
   volume = 14,
    pages = {1473-1484},
      doi = {10.1142/S0218271805007024},
   adsurl = {http://adsabs.harvard.edu/abs/2005IJMPD..14.1473M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pan2013,
   author = {{Pan}, Y.~Y. and {Wang}, N. and {Zhang}, C.~M.},
    title = "{Binary pulsars in magnetic field versus spin period diagram}",
  journal = {\apss},
 keywords = {Pulsars: general, Binaries: close, Stars: neutron},
     year = 2013,
    month = jul,
   volume = 346,
    pages = {119-125},
      doi = {10.1007/s10509-013-1432-3},
   adsurl = {http://adsabs.harvard.edu/abs/2013Ap%26SS.346..119P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Gal-Yam2006,
   author = {{Gal-Yam}, A. and {Fox}, D.~B. and {Price}, P.~A. and {Ofek}, E.~O. and
	{Davis}, M.~R. and {Leonard}, D.~C. and {Soderberg}, A.~M. and
	{Schmidt}, B.~P. and {Lewis}, K.~M. and {Peterson}, B.~A. and
	{Kulkarni}, S.~R. and {Berger}, E. and {Cenko}, S.~B. and {Sari}, R. and
	{Sharon}, K. and {Frail}, D. and {Moon}, D.-S. and {Brown}, P.~J. and
	{Cucchiara}, A. and {Harrison}, F. and {Piran}, T. and {Persson}, S.~E. and
	{McCarthy}, P.~J. and {Penprase}, B.~E. and {Chevalier}, R.~A. and
	{MacFadyen}, A.~I.},
    title = "{A novel explosive process is required for the {$\gamma$}-ray burst GRB 060614}",
  journal = {\nat},
   eprint = {astro-ph/0608257},
     year = 2006,
    month = dec,
   volume = 444,
    pages = {1053-1055},
      doi = {10.1038/nature05373},
   adsurl = {http://adsabs.harvard.edu/abs/2006Natur.444.1053G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Guo2016,
   author = {{Guo}, Y.~Q. and {Zhang}, C.~M. and {Pan}, Y.~Y.},
    title = "{The spin period formation of millisecond pulsar by the torques of accretion and gravitational wave emission}",
  journal = {\apss},
 keywords = {Stars: neutron, Pulsars: general, Gravitational waves, Methods: analytical},
     year = 2016,
    month = nov,
   volume = 361,
      eid = {363},
    pages = {363},
      doi = {10.1007/s10509-016-2948-0},
   adsurl = {http://adsabs.harvard.edu/abs/2016Ap%26SS.361..363G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{van1984,
   author = {{van den Heuvel}, E.~P.~J. and {Bonsema}, P.~T.~J.},
    title = "{Formation of a single millisecond pulsar by the coalescence of a neutron star and a massive white dwarf}",
  journal = {\aap},
 keywords = {Binary Stars, Gravitational Waves, Pulsars, Stellar Evolution, Stellar Mass Accretion, White Dwarf Stars, Accretion Disks, Neutron Stars, Orbit Decay, Radii, Roche Limit, Stellar Mass, Stellar Models},
     year = 1984,
    month = oct,
   volume = 139,
    pages = {L16-L18},
   adsurl = {http://adsabs.harvard.edu/abs/1984A%26A...139L..16V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Tauris2012,
   author = {{Tauris}, T.~M. and {Langer}, N. and {Kramer}, M.},
    title = "{Formation of millisecond pulsars with CO white dwarf companions - II. Accretion, spin-up, true ages and comparison to MSPs with He white dwarf companions}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1206.1862},
 primaryClass = "astro-ph.SR",
 keywords = {stars: neutron, pulsars: general, pulsars: individual: PSR J1614-2230, stars: rotation, white dwarfs, X-rays: binaries },
     year = 2012,
    month = sep,
   volume = 425,
    pages = {1601-1627},
      doi = {10.1111/j.1365-2966.2012.21446.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.425.1601T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Davies2002,
   author = {{Davies}, M.~B. and {Ritter}, H. and {King}, A.},
    title = "{Formation of the binary pulsars J1141-6545 and B2303+46}",
  journal = {\mnras},
   eprint = {astro-ph/0204511},
 keywords = {accretion, accretion discs, binaries: close, stars: evolution, pulsars: individual: J1141, 6545, pulsars: individual: B2303+46},
     year = 2002,
    month = sep,
   volume = 335,
    pages = {369-376},
      doi = {10.1046/j.1365-8711.2002.05594.x},
   adsurl = {http://adsabs.harvard.edu/abs/2002MNRAS.335..369D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Frank1992,
   author = {{Frank}, J. and {King}, A.~R. and {Lasota}, J.-P.},
    title = "{Low-mass X-ray binary evolution and the origin of millisecond pulsars}",
  journal = {\apjl},
 keywords = {Pulsars, Stellar Evolution, Stellar Mass, Stellar Physics, X Ray Binaries, Cataclysmic Variables, Gamma Ray Bursts, Mass Transfer, Stellar Mass Accretion, Stellar Orbits},
     year = 1992,
    month = feb,
   volume = 385,
    pages = {L45-L48},
      doi = {10.1086/186274},
   adsurl = {http://adsabs.harvard.edu/abs/1992ApJ...385L..45F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Shao2012,
   author = {{Shao}, Y. and {Li}, X.-D.},
    title = "{Formation of Millisecond Pulsars from Intermediate- and Low-Mass X-Ray Binaries}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1207.2833},
 primaryClass = "astro-ph.HE",
 keywords = {binaries: general, pulsars: general, stars: neutron, X-rays: binaries},
     year = 2012,
    month = sep,
   volume = 756,
      eid = {85},
    pages = {85},
      doi = {10.1088/0004-637X/756/1/85},
   adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...756...85S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Sabach2014,
   author = {{Sabach}, E. and {Soker}, N.},
    title = "{A pre-explosion optical transient event from a white dwarf merger with a giant supernova progenitor}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1310.0388},
 primaryClass = "astro-ph.SR",
 keywords = {stars: individual: supernovae, stars: massive, stars: variables: general},
     year = 2014,
    month = mar,
   volume = 439,
    pages = {954-967},
      doi = {10.1093/mnras/stu022},
   adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.439..954S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Margalit2017,
   author = {{Margalit}, B. and {Metzger}, B.~D.},
    title = "{Merger of a white dwarf-neutron star binary to 10$^{29}$ carat diamonds: origin of the pulsar planets}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1608.08636},
 primaryClass = "astro-ph.EP",
 keywords = {accretion, accretion discs, planets and satellites: formation, stars: neutron, white dwarfs, pulsars: individual: (PSR B1257+12)},
     year = 2017,
    month = mar,
   volume = 465,
    pages = {2790-2803},
      doi = {10.1093/mnras/stw2640},
   adsurl = {http://adsabs.harvard.edu/abs/2017MNRAS.465.2790M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Dai2006,
   author = {{Dai}, Z.~G. and {Wang}, X.~Y. and {Wu}, X.~F. and {Zhang}, B.
	},
    title = "{X-ray Flares from Postmerger Millisecond Pulsars}",
  journal = {Science},
   eprint = {astro-ph/0602525},
     year = 2006,
    month = feb,
   volume = 311,
    pages = {1127-1129},
      doi = {10.1126/science.1123606},
   adsurl = {http://adsabs.harvard.edu/abs/2006Sci...311.1127D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Lazarus2014,
   author = {{Lazarus}, P. and {Tauris}, T.~M. and {Knispel}, B. and {Freire}, P.~C.~C. and
	{Deneva}, J.~S. and {Kaspi}, V.~M. and {Allen}, B. and {Bogdanov}, S. and
	{Chatterjee}, S. and {Stairs}, I.~H. and {Zhu}, W.~W.},
    title = "{Timing of a young mildly recycled pulsar with a massive white dwarf companion}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1310.5857},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, stars: mass-loss, stars: neutron, pulsars: individual: J1952+2630, white dwarfs, X-rays: binaries},
     year = 2014,
    month = jan,
   volume = 437,
    pages = {1485-1494},
      doi = {10.1093/mnras/stt1996},
   adsurl = {http://adsabs.harvard.edu/abs/2014MNRAS.437.1485L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Bailes2011,
   author = {{Bailes}, M. and {Bates}, S.~D. and {Bhalerao}, V. and {Bhat}, N.~D.~R. and
	{Burgay}, M. and {Burke-Spolaor}, S. and {D'Amico}, N. and {Johnston}, S. and
	{Keith}, M.~J. and {Kramer}, M. and {Kulkarni}, S.~R. and {Levin}, L. and
	{Lyne}, A.~G. and {Milia}, S. and {Possenti}, A. and {Spitler}, L. and
	{Stappers}, B. and {van Straten}, W.},
    title = "{Transformation of a Star into a Planet in a Millisecond Pulsar Binary}",
  journal = {Science},
archivePrefix = "arXiv",
   eprint = {1108.5201},
 primaryClass = "astro-ph.SR",
     year = 2011,
    month = sep,
   volume = 333,
    pages = {1717},
      doi = {10.1126/science.1208890},
   adsurl = {http://adsabs.harvard.edu/abs/2011Sci...333.1717B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Tauris2000,
   author = {{Tauris}, T.~M. and {Sennels}, T.},
    title = "{Formation of the binary pulsars PSR B2303+46 and PSR J1141-6545. Young neutron stars with old white dwarf companions}",
  journal = {\aap},
   eprint = {astro-ph/9909149},
 keywords = {STARS: BINARIES: GENERAL, STARS: EVOLUTION, STARS: MASS-LOSS, STARS: NEUTRON, STARS: WHITE DWARFS, METHODS: NUMERICAL},
     year = 2000,
    month = mar,
   volume = 355,
    pages = {236-244},
   adsurl = {http://adsabs.harvard.edu/abs/2000A%26A...355..236T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Tauris2000,
   author = {{Tauris}, T.~M. and {van den Heuvel}, E.~P.~J. and {Savonije}, G.~J.
	},
    title = "{Formation of Millisecond Pulsars with Heavy White Dwarf Companions:Extreme Mass Transfer on Subthermal Timescales}",
  journal = {\apjl},
   eprint = {astro-ph/0001013},
 keywords = {STARS: BINARIES: CLOSE, STARS: EVOLUTION, STARS: MASS LOSS, STARS: NEUTRON, STARS: WHITE DWARFS},
     year = 2000,
    month = feb,
   volume = 530,
    pages = {L93-L96},
      doi = {10.1086/312496},
   adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...530L..93T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Ferrario2005,
   author = {{Ferrario}, L. and {Wickramasinghe}, D. and {Liebert}, J. and
	{Williams}, K.~A.},
    title = "{The open-cluster initial-final mass relationship and the high-mass tail of the white dwarf distribution}",
  journal = {\mnras},
   eprint = {astro-ph/0506317},
 keywords = {stars: evolution, stars: white dwarfs, open clusters and associations: general},
     year = 2005,
    month = aug,
   volume = 361,
    pages = {1131-1135},
      doi = {10.1111/j.1365-2966.2005.09244.x},
   adsurl = {http://adsabs.harvard.edu/abs/2005MNRAS.361.1131F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Liu2007,
   author = {{Liu}, Q.~Z. and {van Paradijs}, J. and {van den Heuvel}, E.~P.~J.
	},
    title = "{A catalogue of low-mass X-ray binaries in the Galaxy, LMC, and SMC (Fourth edition)}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0707.0544},
 keywords = {binaries: close, stars: late-type, X-rays: binaries, catalogs},
     year = 2007,
    month = jul,
   volume = 469,
    pages = {807-810},
      doi = {10.1051/0004-6361:20077303},
   adsurl = {http://adsabs.harvard.edu/abs/2007A%26A...469..807L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paschalidis2011,
   author = {{Paschalidis}, V. and {Etienne}, Z. and {Liu}, Y.~T. and {Shapiro}, S.~L.
	},
    title = "{Head-on collisions of binary white dwarf-neutron stars: Simulations in full general relativity}",
  journal = {\prd},
archivePrefix = "arXiv",
   eprint = {1009.4932},
 primaryClass = "astro-ph.HE",
 keywords = {Numerical relativity, Numerical studies of other relativistic binaries, Relativistic stars: structure stability and oscillations},
     year = 2011,
    month = mar,
   volume = 83,
   number = 6,
      eid = {064002},
    pages = {064002},
      doi = {10.1103/PhysRevD.83.064002},
   adsurl = {http://adsabs.harvard.edu/abs/2011PhRvD..83f4002P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Metzger2012,
   author = {{Metzger}, B.~D.},
    title = "{Nuclear-dominated accretion and subluminous supernovae from the merger of a white dwarf with a neutron star or black hole}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1105.6096},
 primaryClass = "astro-ph.HE",
 keywords = {accretion, accretion discs, nuclear reactions, nucleosynthesis, abundances, supernovae: general, white dwarfs},
     year = 2012,
    month = jan,
   volume = 419,
    pages = {827-840},
      doi = {10.1111/j.1365-2966.2011.19747.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.419..827M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Cheng2001,
   author = {{Cheng}, K.~S. and {Lu}, Y.},
    title = "{A possible energy mechanism for cosmological {$\gamma$}-ray bursts}",
  journal = {\mnras},
   eprint = {astro-ph/9906265},
 keywords = {ACCRETION, ACCRETION DISCS, BLACK HOLE PHYSICS, RADIATION MECHANISMS: NON-THERMAL, GALAXIES: GENERAL, GAMMA-RAYS: BURSTS, GAMMA-RAYS: THEORY},
     year = 2001,
    month = jan,
   volume = 320,
    pages = {235-240},
      doi = {10.1046/j.1365-8711.2001.03930.x},
   adsurl = {http://adsabs.harvard.edu/abs/2001MNRAS.320..235C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Troja2008,
   author = {{Troja}, E. and {King}, A.~R. and {O'Brien}, P.~T. and {Lyons}, N. and
	{Cusumano}, G.},
    title = "{Different progenitors of short hard gamma-ray bursts}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0711.3034},
 keywords = {stars: neutron, gamma-rays: bursts},
     year = 2008,
    month = mar,
   volume = 385,
    pages = {L10-L14},
      doi = {10.1111/j.1745-3933.2007.00421.x},
   adsurl = {http://adsabs.harvard.edu/abs/2008MNRAS.385L..10T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ghirlanda2011,
   author = {{Ghirlanda}, G. and {Nava}, L. and {Ghisellini}, G.},
    title = "{Gamma ray bursts: Short vs. long}",
  journal = {Advances in Space Research},
     year = 2011,
    month = apr,
   volume = 47,
    pages = {1332-1336},
      doi = {10.1016/j.asr.2010.08.009},
   adsurl = {http://adsabs.harvard.edu/abs/2011AdSpR..47.1332G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Watson2007,
   author = {{Watson}, D. and {Fynbo}, J.~P.~U. and {Th{\"o}ne}, C.~C. and
	{Sollerman}, J.},
    title = "{No supernovae detected in two long-duration gamma-ray bursts}",
  journal = {Philosophical Transactions of the Royal Society of London Series A},
   eprint = {astro-ph/0703678},
     year = 2007,
    month = may,
   volume = 365,
    pages = {1269-1275},
      doi = {10.1098/rsta.2006.1994},
   adsurl = {http://adsabs.harvard.edu/abs/2007RSPTA.365.1269W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Cheng2014,
   author = {{Cheng}, Z. and {Zhang}, C.-M. and {Zhao}, Y.-H. and {Wang}, D.-H. and
	{Pan}, Y.-Y. and {Lei}, Y.-J.},
    title = "{A Statistical Study of the Mass Distribution of Neutron Stars}",
  journal = {\caa},
     year = 2014,
    month = jul,
   volume = 38,
    pages = {294-306},
      doi = {10.1016/j.chinastron.2014.07.006},
   adsurl = {http://adsabs.harvard.edu/abs/2014ChA%26A..38..294C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@INPROCEEDINGS{Garc{\'{\i}}a-Berro2007,
   author = {{Garc{\'{\i}}a-Berro}, E. and {Pedemonte}, A.~G. and {Garc{\'{\i}}a-Senz}, D. and
	{Lor{\'e}n-Aguilar}, P. and {Isern}, J. and {Lobo}, J.~A.},
    title = "{The merging of white dwarf and neutron star systems: gravitational radiation}",
booktitle = {Journal of Physics Conference Series},
     year = 2007,
   series = {Journal of Physics Conference Series},
   volume = 66,
    month = may,
      eid = {012040},
    pages = {012040},
      doi = {10.1088/1742-6596/66/1/012040},
   adsurl = {http://adsabs.harvard.edu/abs/2007JPhCS..66a2040G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Kiziltan2013,
   author = {{Kiziltan}, B. and {Kottas}, A. and {De Yoreo}, M. and {Thorsett}, S.~E.
	},
    title = "{The Neutron Star Mass Distribution}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1011.4291},
 keywords = {binaries: general, methods: statistical, pulsars: general, stars: fundamental parameters, stars: neutron, stars: statistics},
     year = 2013,
    month = nov,
   volume = 778,
      eid = {66},
    pages = {66},
      doi = {10.1088/0004-637X/778/1/66},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...778...66K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Rosswog2007,
   author = {{Rosswog}, S.},
    title = "{Fallback accretion in the aftermath of a compact binary merger}",
  journal = {\mnras},
   eprint = {astro-ph/0611440},
 keywords = {accretion, accretion discs, black hole physics, binaries: close, gamma-rays: bursts, X-rays: general},
     year = 2007,
    month = mar,
   volume = 376,
    pages = {L48-L51},
      doi = {10.1111/j.1745-3933.2007.00284.x},
   adsurl = {http://adsabs.harvard.edu/abs/2007MNRAS.376L..48R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Ma2009,
   author = {{Ma}, B. and {Li}, X.-D.},
    title = "{Formation of Ultracompact X-Ray Binaries through Circumbinary Disk-Driven Mass Transfer}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0903.4498},
 primaryClass = "astro-ph.HE",
 keywords = {binaries: close, stars: evolution, X-rays: binaries},
     year = 2009,
    month = jun,
   volume = 698,
    pages = {1907-1913},
      doi = {10.1088/0004-637X/698/2/1907},
   adsurl = {http://adsabs.harvard.edu/abs/2009ApJ...698.1907M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Hurley2000,
   author = {{Hurley}, J.~R. and {Pols}, O.~R. and {Tout}, C.~A.},
    title = "{Comprehensive analytic formulae for stellar evolution as a function of mass and metallicity}",
  journal = {\mnras},
   eprint = {astro-ph/0001295},
 keywords = {METHODS: ANALYTICAL, STARS: EVOLUTION, STARS: FUNDAMENTAL PARAMETERS, STARS: MASS-LOSS, STARS: POPULATION II, GALAXIES: STELLAR CONTENT},
     year = 2000,
    month = jul,
   volume = 315,
    pages = {543-569},
      doi = {10.1046/j.1365-8711.2000.03426.x},
   adsurl = {http://adsabs.harvard.edu/abs/2000MNRAS.315..543H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Hameury2016,
   author = {{Hameury}, J.-M. and {Lasota}, J.-P.},
    title = "{Outbursts in ultracompact X-ray binaries}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1607.06394},
 primaryClass = "astro-ph.HE",
 keywords = {accretion, accretion disks, X-rays: binaries, instabilities},
     year = 2016,
    month = oct,
   volume = 594,
      eid = {A87},
    pages = {A87},
      doi = {10.1051/0004-6361/201628434},
   adsurl = {http://adsabs.harvard.edu/abs/2016A%26A...594A..87H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Kim2004,
   author = {{Kim}, C. and {Kalogera}, V. and {Lorimer}, D.~R. and {White}, T.
	},
    title = "{The Probability Distribution Of Binary Pulsar Coalescence Rates. II. Neutron Star-White Dwarf Binaries}",
  journal = {\apj},
   eprint = {astro-ph/0402162},
 keywords = {Stars: Binaries: Close, Gravitational Waves, Stars: Neutron, Stars: White Dwarfs},
     year = 2004,
    month = dec,
   volume = 616,
    pages = {1109-1117},
      doi = {10.1086/424954},
   adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...616.1109K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Nelemans2010,
   author = {{Nelemans}, G. and {Yungelson}, L.~R. and {van der Sluys}, M.~V. and
	{Tout}, C.~A.},
    title = "{The chemical composition of donors in AM CVn stars and ultracompact X-ray binaries: observational tests of their formation}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0909.3376},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, stars: evolution, white dwarfs},
     year = 2010,
    month = jan,
   volume = 401,
    pages = {1347-1359},
      doi = {10.1111/j.1365-2966.2009.15731.x},
   adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.401.1347N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{C2016,
   author = {{Chen}, W.-C. and {Podsiadlowski}, P.},
    title = "{Evolution of Intermediate-mass X-Ray Binaries Driven by the Magnetic Braking of AP/BP Stars. I. Ultracompact X-Ray Binaries}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1608.02088},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: general, stars: evolution, stars: mass-loss, X-rays: binaries},
     year = 2016,
    month = oct,
   volume = 830,
      eid = {131},
    pages = {131},
      doi = {10.3847/0004-637X/830/2/131},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...830..131C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Xu2012,
   author = {{Xu}, Q. and {Li}, T. and {Li}, X.-D.},
    title = "{Evolution of low-mass X-ray binaries: dependence on the mass of the compact object}",
  journal = {Research in Astronomy and Astrophysics},
     year = 2012,
    month = oct,
   volume = 12,
    pages = {1417-1426},
      doi = {10.1088/1674-4527/12/10/004},
   adsurl = {http://adsabs.harvard.edu/abs/2012RAA....12.1417X},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Jia2014,
   author = {{Jia}, K. and {Li}, X.-D.},
    title = "{Formation of Millisecond Pulsars with Low-mass Helium White Dwarf Companions in Very Compact Binaries}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1407.3150},
 primaryClass = "astro-ph.HE",
 keywords = {pulsars: individual: PSR J1738+0333 PSR J0348+0432, stars: evolution, stars: neutron, X-rays: binaries},
     year = 2014,
    month = aug,
   volume = 791,
      eid = {127},
    pages = {127},
      doi = {10.1088/0004-637X/791/2/127},
   adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...791..127J},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Istrate2014,
   author = {{Istrate}, A.~G. and {Tauris}, T.~M. and {Langer}, N.},
    title = "{The formation of low-mass helium white dwarfs orbiting pulsars . Evolution of low-mass X-ray binaries below the bifurcation period}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1410.5470},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, Sun: evolution, stars: neutron, white dwarfs, X-rays: binaries, accretion, accretion disks},
     year = 2014,
    month = nov,
   volume = 571,
      eid = {A45},
    pages = {A45},
      doi = {10.1051/0004-6361/201424680},
   adsurl = {http://adsabs.harvard.edu/abs/2014A%26A...571A..45I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Monowar Hossein2014,
   author = {{Monowar Hossein}, S. and {Molla}, S. and {Kayum Jafry}, M.~A. and
	{Kalam}, M.},
    title = "{Compact Stars in low-mass X-ray binaries}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1408.2412},
 primaryClass = "gr-qc",
 keywords = {General Relativity and Quantum Cosmology},
     year = 2014,
    month = aug,
   adsurl = {http://adsabs.harvard.edu/abs/2014arXiv1408.2412M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Tutukov1993,
   author = {{Tutukov}, A.~V. and {Yungel'Son}, L.~R.},
    title = "{Formation of neutron stars in binary systems}",
  journal = {Astronomy Reports},
     year = 1993,
    month = jul,
   volume = 37,
    pages = {411-431},
   adsurl = {http://adsabs.harvard.edu/abs/1993ARep...37..411T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Li2010,
   author = {{Li}, X.},
    title = "{Formation and evolution of X-ray binaries}",
  journal = {Science China Physics, Mechanics, and Astronomy},
 keywords = {X-ray binaries, pulsars, mass transfer, stellar evolution},
     year = 2010,
    month = jan,
   volume = 53,
    pages = {9-13},
      doi = {10.1007/s11433-010-0034-0},
   adsurl = {http://adsabs.harvard.edu/abs/2010SCPMA..53S...9L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Lyne1995,
   author = {{Lyne}, A.~G. and {Lorimer}, D.~R.},
    title = "{Pulsar Velocities}",
  journal = {Journal of Astrophysics and Astronomy},
     year = 1995,
    month = jun,
   volume = 16,
    pages = {97},
      doi = {10.1007/BF02714827},
   adsurl = {http://adsabs.harvard.edu/abs/1995JApA...16...97L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bhattacharya1991,
   author = {{Bhattacharya}, D. and {van den Heuvel}, E.~P.~J.},
    title = "{Formation and evolution of binary and millisecond radio pulsars}",
  journal = {\physrep},
     year = 1991,
   volume = 203,
    pages = {1-124},
      doi = {10.1016/0370-1573(91)90064-S},
   adsurl = {http://adsabs.harvard.edu/abs/1991PhR...203....1B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Stappers1998,
   author = {{Stappers}, B.~W. and {Bailes}, M. and {Manchester}, R.~N. and
	{Sandhu}, J.~S. and {Toscano}, M.},
    title = "{The Orbital Evolution and Proper Motion of PSR J2051-0827}",
  journal = {\apjl},
   eprint = {astro-ph/9804108},
 keywords = {STARS: BINARIES: ECLIPSING, STARS: PULSARS: INDIVIDUAL ALPHANUMERIC: PSR J2051-, 827, STARS: NEUTRON, Stars: Binaries: Eclipsing, Stars: Pulsars: Individual: Alphanumeric: PSR J2051-0827, Stars: Neutron},
     year = 1998,
    month = jun,
   volume = 499,
    pages = {L183-L186},
      doi = {10.1086/311382},
   adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...499L.183S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{a2006,
   author = {{L{\"u}}, G. and {Yungelson}, L. and {Han}, Z.},
    title = "{Population synthesis for symbiotic stars with white dwarf accretors}",
  journal = {\mnras},
   eprint = {astro-ph/0608449},
 keywords = {accretion, accretion discs, binaries: symbiotic, stars: evolution, white dwarfs, Galaxy: stellar content},
     year = 2006,
    month = nov,
   volume = 372,
    pages = {1389-1406},
      doi = {10.1111/j.1365-2966.2006.10947.x},
   adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.372.1389L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Fe2013,
   author = {{Fern{\'a}ndez}, R. and {Metzger}, B.~D.},
    title = "{Nuclear Dominated Accretion Flows in Two Dimensions. I. Torus Evolution with Parametric Microphysics}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1209.2712},
 primaryClass = "astro-ph.HE",
 keywords = {accretion, accretion disks, hydrodynamics, nuclear reactions, nucleosynthesis, abundances, stars: winds, outflows, supernovae: general, white dwarfs },
     year = 2013,
    month = feb,
   volume = 763,
      eid = {108},
    pages = {108},
      doi = {10.1088/0004-637X/763/2/108},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...763..108F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Narayan1995,
   author = {{Narayan}, R. and {Yi}, I.},
    title = "{Advection-dominated accretion: Self-similarity and bipolar outflows}",
  journal = {\apj},
   eprint = {astro-ph/9411058},
 keywords = {Accretion Disks, Advection, Analogies, Axisymmetric Flow, Bipolarity, Computational Astrophysics, Flow Equations, Viscous Flow, Approximation, Convection, Flow Characteristics, Hydrodynamics, Interstellar Matter, Stellar Rotation, Viscosity},
     year = 1995,
    month = may,
   volume = 444,
    pages = {231-243},
      doi = {10.1086/175599},
   adsurl = {http://adsabs.harvard.edu/abs/1995ApJ...444..231N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Narayan1994,
   author = {{Narayan}, R. and {Yi}, I.},
    title = "{Advection-dominated accretion: A self-similar solution}",
  journal = {\apjl},
   eprint = {astro-ph/9403052},
 keywords = {Accretion Disks, Advection, Astronomical Models, Black Holes (Astronomy), Cooling Flows (Astrophysics), Stellar Mass Accretion, Viscous Flow, Hydrodynamics, Rotating Disks, Two Dimensional Flow},
     year = 1994,
    month = jun,
   volume = 428,
    pages = {L13-L16},
      doi = {10.1086/187381},
   adsurl = {http://adsabs.harvard.edu/abs/1994ApJ...428L..13N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Quataert2000,
   author = {{Quataert}, E. and {Gruzinov}, A.},
    title = "{Convection-dominated Accretion Flows}",
  journal = {\apj},
   eprint = {astro-ph/9912440},
 keywords = {Accretion, Accretion Disks, Convection, Hydrodynamics},
     year = 2000,
    month = aug,
   volume = 539,
    pages = {809-814},
      doi = {10.1086/309267},
   adsurl = {http://adsabs.harvard.edu/abs/2000ApJ...539..809Q},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Balbus1998,
   author = {{Balbus}, S.~A. and {Hawley}, J.~F.},
    title = "{Instability, turbulence, and enhanced transport in accretion disks}",
  journal = {Reviews of Modern Physics},
 keywords = {Accretion and accretion disks, Hydrodynamics, Infall accretion and accretion disks, Plasma dynamics and flow, Plasma turbulence, Magnetohydrodynamics and plasmas},
     year = 1998,
    month = jan,
   volume = 70,
    pages = {1-53},
      doi = {10.1103/RevModPhys.70.1},
   adsurl = {http://adsabs.harvard.edu/abs/1998RvMP...70....1B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Eggleton1983,
   author = {{Eggleton}, P.~P.},
    title = "{Approximations to the radii of Roche lobes}",
  journal = {\apj},
 keywords = {Binary Stars, Celestial Mechanics, Orbital Elements, Roche Limit, Mass Ratios, Radii},
     year = 1983,
    month = may,
   volume = 268,
    pages = {368},
      doi = {10.1086/160960},
   adsurl = {http://adsabs.harvard.edu/abs/1983ApJ...268..368E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Lovelace1999,
   author = {{Lovelace}, R.~V.~E. and {Romanova}, M.~M. and {Bisnovatyi-Kogan}, G.~S.
	},
    title = "{Magnetic Propeller Outflows}",
  journal = {\apj},
   eprint = {astro-ph/9811369},
 keywords = {ACCRETION, ACCRETION DISKS, MAGNETIC FIELDS, PLASMAS, STARS: MAGNETIC FIELDS, X-RAYS: STARS, Accretion, Accretion Disks, Magnetic Fields, Plasmas, Stars: Magnetic Fields, X-Rays: Stars},
     year = 1999,
    month = mar,
   volume = 514,
    pages = {368-372},
      doi = {10.1086/306945},
   adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...514..368L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Bobrick2017,
   author = {{Bobrick}, A. and {Davies}, M.~B. and {Church}, R.~P.},
    title = "{Mass transfer in white dwarf-neutron star binaries}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1702.02377},
 primaryClass = "astro-ph.HE",
 keywords = {hydrodynamics, methods: numerical, binaries: close, stars: neutron, white dwarfs},
     year = 2017,
    month = may,
   volume = 467,
    pages = {3556-3575},
      doi = {10.1093/mnras/stx312},
   adsurl = {http://adsabs.harvard.edu/abs/2017MNRAS.467.3556B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Haaften2013,
   author = {{van Haaften}, L.~M. and {Nelemans}, G. and {Voss}, R. and {Toonen}, S. and
	{Portegies Zwart}, S.~F. and {Yungelson}, L.~R. and {van der Sluys}, M.~V.
	},
    title = "{Population synthesis of ultracompact X-ray binaries in the Galactic bulge}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1302.7181},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, Galaxy: bulge, X-rays: binaries, pulsars: general, stars: evolution},
     year = 2013,
    month = apr,
   volume = 552,
      eid = {A69},
    pages = {A69},
      doi = {10.1051/0004-6361/201220552},
   adsurl = {http://adsabs.harvard.edu/abs/2013A%26A...552A..69V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Hurley2000,
   author = {{Hurley}, J.~R. and {Pols}, O.~R. and {Tout}, C.~A.},
    title = "{Comprehensive analytic formulae for stellar evolution as a function of mass and metallicity}",
  journal = {\mnras},
   eprint = {astro-ph/0001295},
 keywords = {METHODS: ANALYTICAL, STARS: EVOLUTION, STARS: FUNDAMENTAL PARAMETERS, STARS: MASS-LOSS, STARS: POPULATION II, GALAXIES: STELLAR CONTENT},
     year = 2000,
    month = jul,
   volume = 315,
    pages = {543-569},
      doi = {10.1046/j.1365-8711.2000.03426.x},
   adsurl = {http://adsabs.harvard.edu/abs/2000MNRAS.315..543H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Davidson1973,
   author = {{Davidson}, K. and {Ostriker}, J.~P.},
    title = "{Neutron-Star Accretion in a Stellar Wind: Model for a Pulsed X-Ray Source}",
  journal = {\apj},
     year = 1973,
    month = jan,
   volume = 179,
    pages = {585-598},
      doi = {10.1086/151897},
   adsurl = {http://adsabs.harvard.edu/abs/1973ApJ...179..585D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Elsner1977,
   author = {{Elsner}, R.~F. and {Lamb}, F.~K.},
    title = "{Accretion by magnetic neutron stars. I - Magnetospheric structure and stability}",
  journal = {\apj},
 keywords = {Magnetic Stars, Neutron Stars, Stellar Atmospheres, Stellar Magnetospheres, Stellar Mass Accretion, Atmospheric Models, Stellar Models, Stellar Rotation, X Ray Sources},
     year = 1977,
    month = aug,
   volume = 215,
    pages = {897-913},
      doi = {10.1086/155427},
   adsurl = {http://adsabs.harvard.edu/abs/1977ApJ...215..897E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Miller1979,
   author = {{Miller}, G.~E. and {Scalo}, J.~M.},
    title = "{The initial mass function and stellar birthrate in the solar neighborhood}",
  journal = {\apjs},
 keywords = {Cosmology, Solar System, Stellar Evolution, Stellar Mass, Gas Density, Main Sequence Stars, Milky Way Galaxy, Nuclear Fusion, Planetary Nebulae, Stellar Luminosity, Stellar Mass Accretion, Stellar Mass Ejection, Supernovae, White Dwarf Stars},
     year = 1979,
    month = nov,
   volume = 41,
    pages = {513-547},
      doi = {10.1086/190629},
   adsurl = {http://adsabs.harvard.edu/abs/1979ApJS...41..513M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Eggleton1989,
   author = {{Eggleton}, P.~P. and {Fitchett}, M.~J. and {Tout}, C.~A.},
    title = "{The distribution of visual binaries with two bright components}",
  journal = {\apj},
 keywords = {Binary Stars, Double Stars, Star Distribution, Stellar Mass, Galactic Structure, Star Formation Rate, Stellar Evolution, Stellar Luminosity, Stellar Models},
     year = 1989,
    month = dec,
   volume = 347,
    pages = {998-1011},
      doi = {10.1086/168190},
   adsurl = {http://adsabs.harvard.edu/abs/1989ApJ...347..998E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
} @ARTICLE{Mazeh1992,
   author = {{Mazeh}, T. and {Goldberg}, D. and {Duquennoy}, A. and {Mayor}, M.
	},
    title = "{On the mass-ratio distribution of spectroscopic binaries with solar-type primaries}",
  journal = {\apj},
 keywords = {Binary Stars, G Stars, Mass Ratios, Stellar Mass, Dwarf Stars, Radial Velocity, Sky Surveys (Astronomy), Statistical Analysis},
     year = 1992,
    month = dec,
   volume = 401,
    pages = {265-268},
      doi = {10.1086/172058},
   adsurl = {http://adsabs.harvard.edu/abs/1992ApJ...401..265M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
} @ARTICLE{Goldberg1994,
   author = {{Goldberg}, D. and {Mazeh}, T.},
    title = "{The mass-ratio distribution of the spectroscopic binaries in the Pleiades}",
  journal = {\aap},
 keywords = {Binary Stars, Mass Distribution, Mass Ratios, Pleiades Cluster, Radial Velocity, Stellar Mass, Stellar Orbits, Algorithms, Astronomical Photometry, Iterative Solution, Sky Surveys (Astronomy), Stellar Evolution, Stellar Models},
     year = 1994,
    month = feb,
   volume = 282,
    pages = {801-803},
   adsurl = {http://adsabs.harvard.edu/abs/1994A%26A...282..801G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
} @ARTICLE{Yungelson1993,
   author = {{Yungelson}, L.~R. and {Tutukov}, A.~V. and {Livio}, M.},
    title = "{The Formation of Binary and Single Nuclei of Planetary Nebulae}",
  journal = {\apj},
 keywords = {ISM: PLANETARY NEBULAE: GENERAL, STARS: BINARIES: GENERAL, STARS: STATISTICS},
     year = 1993,
    month = dec,
   volume = 418,
    pages = {794},
      doi = {10.1086/173436},
   adsurl = {http://adsabs.harvard.edu/abs/1993ApJ...418..794Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
} @ARTICLE{Han1995,
   author = {{Han}, Z. and {Podsiadlowski}, P. and {Eggleton}, P.~P.},
    title = "{The formation of bipolar planetary nebulae and close white dwarf binaries}",
  journal = {\mnras},
 keywords = {BINARIES: GENERAL, NOVAE, CATACLYSMIC VARIABLES, SUPERNOVAE: GENERAL, WHITE DWARFS, PLANETARY NEBULAE: GENERAL},
     year = 1995,
    month = feb,
   volume = 272,
    pages = {800-820},
      doi = {10.1093/mnras/272.4.800},
   adsurl = {http://adsabs.harvard.edu/abs/1995MNRAS.272..800H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Yisikandeer2016,
   author = {{Yisikandeer}, A. and {Zhu}, C. and {Wang}, Z. and {L{\"u}}, G.
	},
    title = "{Velocity Distributions of Runaway Stars Produced by Supernovae in the Galaxy}",
  journal = {Journal of Astrophysics and Astronomy},
 keywords = {Binaries: close, stars: evolution, supernovae: general},
     year = 2016,
    month = sep,
   volume = 37,
      eid = {22},
    pages = {22},
      doi = {10.1007/s12036-016-9400-2},
   adsurl = {http://adsabs.harvard.edu/abs/2016JApA...37...22Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
} @ARTICLE{Nelemans2001,
   author = {{Nelemans}, G. and {Yungelson}, L.~R. and {Portegies Zwart}, S.~F.
	},
    title = "{The gravitational wave signal from the Galactic disk population of binaries containing two compact objects}",
  journal = {\aap},
   eprint = {astro-ph/0105221},
 keywords = {GRAVITATIONAL WAVES, STARS: STATISTICS, BINARIES: CLOSE, GALAXY: STELLAR CONTENT},
     year = 2001,
    month = sep,
   volume = 375,
    pages = {890-898},
      doi = {10.1051/0004-6361:20010683},
   adsurl = {http://adsabs.harvard.edu/abs/2001A%26A...375..890N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
} @ARTICLE{Thompson2009,
   author = {{Thompson}, T.~A. and {Kistler}, M.~D. and {Stanek}, K.~Z.},
    title = "{A High Rate of White Dwarf-Neutron Star Mergers {\amp} Their Transients}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {0912.0009},
 primaryClass = "astro-ph.HE",
 keywords = {Astrophysics - High Energy Astrophysical Phenomena},
     year = 2009,
    month = dec,
   adsurl = {http://adsabs.harvard.edu/abs/2009arXiv0912.0009T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
} @ARTICLE{Fruchter1988,
   author = {{Fruchter}, A.~S. and {Stinebring}, D.~R. and {Taylor}, J.~H.
	},
    title = "{A millisecond pulsar in an eclipsing binary}",
  journal = {\nat},
 keywords = {Circular Orbits, Companion Stars, Eclipsing Binary Stars, Pulsars, Ionized Gases, Microwave Spectrometers, Orbital Velocity, Plasma Density, Stellar Temperature, Stellar Winds},
     year = 1988,
    month = may,
   volume = 333,
    pages = {237-239},
      doi = {10.1038/333237a0},
   adsurl = {http://adsabs.harvard.edu/abs/1988Natur.333..237F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
} @ARTICLE{Stappers1998,
   author = {{Stappers}, B.~W. and {Bailes}, M. and {Manchester}, R.~N. and
	{Sandhu}, J.~S. and {Toscano}, M.},
    title = "{The Orbital Evolution and Proper Motion of PSR J2051-0827}",
  journal = {\apjl},
   eprint = {astro-ph/9804108},
 keywords = {STARS: BINARIES: ECLIPSING, STARS: PULSARS: INDIVIDUAL ALPHANUMERIC: PSR J2051-, 827, STARS: NEUTRON, Stars: Binaries: Eclipsing, Stars: Pulsars: Individual: Alphanumeric: PSR J2051-0827, Stars: Neutron},
     year = 1998,
    month = jun,
   volume = 499,
    pages = {L183-L186},
      doi = {10.1086/311382},
   adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...499L.183S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
} @ARTICLE{Davies2002,
   author = {{Davies}, M.~B. and {Ritter}, H. and {King}, A.},
    title = "{Formation of the binary pulsars J1141-6545 and B2303+46}",
  journal = {\mnras},
   eprint = {astro-ph/0204511},
 keywords = {accretion, accretion discs, binaries: close, stars: evolution, pulsars: individual: J1141, 6545, pulsars: individual: B2303+46},
     year = 2002,
    month = sep,
   volume = 335,
    pages = {369-376},
      doi = {10.1046/j.1365-8711.2002.05594.x},
   adsurl = {http://adsabs.harvard.edu/abs/2002MNRAS.335..369D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
} @ARTICLE{Gehrels2006,
   author = {{Gehrels}, N. and {Norris}, J.~P. and {Barthelmy}, S.~D. and
	{Granot}, J. and {Kaneko}, Y. and {Kouveliotou}, C. and {Markwardt}, C.~B. and
	{M{\'e}sz{\'a}ros}, P. and {Nakar}, E. and {Nousek}, J.~A. and
	{O'Brien}, P.~T. and {Page}, M. and {Palmer}, D.~M. and {Parsons}, A.~M. and
	{Roming}, P.~W.~A. and {Sakamoto}, T. and {Sarazin}, C.~L. and
	{Schady}, P. and {Stamatikos}, M. and {Woosley}, S.~E.},
    title = "{A new {$\gamma$}-ray burst classification scheme from GRB060614}",
  journal = {\nat},
   eprint = {astro-ph/0610635},
     year = 2006,
    month = dec,
   volume = 444,
    pages = {1044-1046},
      doi = {10.1038/nature05376},
   adsurl = {http://adsabs.harvard.edu/abs/2006Natur.444.1044G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
} @ARTICLE{Retter2012,
   author = {{Retter}, A. and {Heller}, S.},
    title = "{The revival of white holes as Small Bangs}",
  journal = {\na},
archivePrefix = "arXiv",
   eprint = {1105.2776},
 primaryClass = "physics.gen-ph",
     year = 2012,
    month = feb,
   volume = 17,
    pages = {73-75},
      doi = {10.1016/j.newast.2011.07.003},
   adsurl = {http://adsabs.harvard.edu/abs/2012NewA...17...73R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
} @ARTICLE{Della2006,
   author = {{Della Valle}, M. and {Chincarini}, G. and {Panagia}, N. and
	{Tagliaferri}, G. and {Malesani}, D. and {Testa}, V. and {Fugazza}, D. and
	{Campana}, S. and {Covino}, S. and {Mangano}, V. and {Antonelli}, L.~A. and
	{D'Avanzo}, P. and {Hurley}, K. and {Mirabel}, I.~F. and {Pellizza}, L.~J. and
	{Piranomonte}, S. and {Stella}, L.},
    title = "{An enigmatic long-lasting {$\gamma$}-ray burst not accompanied by a bright supernova}",
  journal = {\nat},
   eprint = {astro-ph/0608322},
     year = 2006,
    month = dec,
   volume = 444,
    pages = {1050-1052},
      doi = {10.1038/nature05374},
   adsurl = {http://adsabs.harvard.edu/abs/2006Natur.444.1050D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
} @ARTICLE{Jakobsson2007,
   author = {{Jakobsson}, P. and {Fynbo}, J.~P.~U.},
    title = "{What made GRBs 060505 and 060614?}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {0704.1421},
 keywords = {Astrophysics},
     year = 2007,
    month = apr,
   adsurl = {http://adsabs.harvard.edu/abs/2007arXiv0704.1421J},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
} @ARTICLE{Chattopadhyay2007,
   author = {{Chattopadhyay}, T. and {Misra}, R. and {Chattopadhyay}, A.~K. and
	{Naskar}, M.},
    title = "{Statistical Evidence for Three Classes of Gamma-Ray Bursts}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {0705.4020},
 keywords = {Gamma Rays: Bursts, Methods: Data Analysis, Methods: Statistical},
     year = 2007,
    month = oct,
   volume = 667,
    pages = {1017-1023},
      doi = {10.1086/520317},
   adsurl = {http://adsabs.harvard.edu/abs/2007ApJ...667.1017C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
} @ARTICLE{Berger2005,
   author = {{Berger}, E. and {Price}, P.~A. and {Cenko}, S.~B. and {Gal-Yam}, A. and
	{Soderberg}, A.~M. and {Kasliwal}, M. and {Leonard}, D.~C. and
	{Cameron}, P.~B. and {Frail}, D.~A. and {Kulkarni}, S.~R. and
	{Murphy}, D.~C. and {Krzeminski}, W. and {Piran}, T. and {Lee}, B.~L. and
	{Roth}, K.~C. and {Moon}, D.-S. and {Fox}, D.~B. and {Harrison}, F.~A. and
	{Persson}, S.~E. and {Schmidt}, B.~P. and {Penprase}, B.~E. and
	{Rich}, J. and {Peterson}, B.~A. and {Cowie}, L.~L.},
    title = "{The afterglow and elliptical host galaxy of the short {$\gamma$}-ray burst GRB 050724}",
  journal = {\nat},
   eprint = {astro-ph/0508115},
     year = 2005,
    month = dec,
   volume = 438,
    pages = {988-990},
      doi = {10.1038/nature04238},
   adsurl = {http://adsabs.harvard.edu/abs/2005Natur.438..988B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
} @ARTICLE{Bloom2006,
   author = {{Bloom}, J.~S. and {Prochaska}, J.~X. and {Pooley}, D. and {Blake}, C.~H. and
	{Foley}, R.~J. and {Jha}, S. and {Ramirez-Ruiz}, E. and {Granot}, J. and
	{Filippenko}, A.~V. and {Sigurdsson}, S. and {Barth}, A.~J. and
	{Chen}, H.-W. and {Cooper}, M.~C. and {Falco}, E.~E. and {Gal}, R.~R. and
	{Gerke}, B.~F. and {Gladders}, M.~D. and {Greene}, J.~E. and
	{Hennanwi}, J. and {Ho}, L.~C. and {Hurley}, K. and {Koester}, B.~P. and
	{Li}, W. and {Lubin}, L. and {Newman}, J. and {Perley}, D.~A. and
	{Squires}, G.~K. and {Wood-Vasey}, W.~M.},
    title = "{Closing in on a Short-Hard Burst Progenitor: Constraints from Early-Time Optical Imaging and Spectroscopy of a Possible Host Galaxy of GRB 050509b}",
  journal = {\apj},
   eprint = {astro-ph/0505480},
 keywords = {Gamma Rays: Bursts},
     year = 2006,
    month = feb,
   volume = 638,
    pages = {354-368},
      doi = {10.1086/498107},
   adsurl = {http://adsabs.harvard.edu/abs/2006ApJ...638..354B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

 @ARTICLE{Portegies2011,
   author = {{Portegies Zwart}, S. and {van den Heuvel}, E.~P.~J. and {van Leeuwen}, J. and
	{Nelemans}, G.},
    title = "{The Formation of the Eccentric-orbit Millisecond Pulsar J1903+0327 and the Origin of Single Millisecond Pulsars}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1103.2375},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, methods: numerical, stars: individual: J1903+0327, stars: neutron},
     year = 2011,
    month = jun,
   volume = 734,
      eid = {55},
    pages = {55},
      doi = {10.1088/0004-637X/734/1/55},
   adsurl = {http://adsabs.harvard.edu/abs/2011ApJ...734...55P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bulik1999,
   author = {{Bulik}, T. and {Belczy{\'n}ski}, K. and {Zbijewski}, W.},
    title = "{Distribution of compact object mergers around galaxies}",
  journal = {\mnras},
   eprint = {astro-ph/9903407},
     year = 1999,
    month = nov,
   volume = 309,
    pages = {629-635},
      doi = {10.1046/j.1365-8711.1999.02878.x},
   adsurl = {http://adsabs.harvard.edu/abs/1999MNRAS.309..629B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

 @ARTICLE{Goodman1987,
   author = {{Goodman}, J. and {Dar}, A. and {Nussinov}, S.},
    title = "{Neutrino annihilation in Type II supernovae}",
  journal = {\apjl},
 keywords = {Annihilation Reactions, Neutrinos, Radiative Transfer, Supernovae, Electrons, Neutron Stars, Positrons, Stellar Envelopes, Stellar Mass Ejection},
     year = 1987,
    month = mar,
   volume = 314,
    pages = {L7-L10},
      doi = {10.1086/184840},
   adsurl = {http://adsabs.harvard.edu/abs/1987ApJ...314L...7G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
  @ARTICLE{Guo2016,
   author = {{Guo}, Y.~Q. and {Zhang}, C.~M. and {Pan}, Y.~Y.},
    title = "{The spin period formation of millisecond pulsar by the torques of accretion and gravitational wave emission}",
  journal = {\apss},
 keywords = {Stars: neutron, Pulsars: general, Gravitational waves, Methods: analytical},
     year = 2016,
    month = nov,
   volume = 361,
      eid = {363},
    pages = {363},
      doi = {10.1007/s10509-016-2948-0},
   adsurl = {http://adsabs.harvard.edu/abs/2016Ap%26SS.361..363G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paschalidis2009,
   author = {{Paschalidis}, V. and {MacLeod}, M. and {Baumgarte}, T.~W. and
	{Shapiro}, S.~L.},
    title = "{Merger of white dwarf-neutron star binaries: Prelude to hydrodynamic simulations in general relativity}",
  journal = {\prd},
archivePrefix = "arXiv",
   eprint = {0910.5719},
 primaryClass = "astro-ph.HE",
 keywords = {Numerical relativity, Numerical studies of other relativistic binaries, Gravitational waves: theory},
     year = 2009,
    month = jul,
   volume = 80,
   number = 2,
      eid = {024006},
    pages = {024006},
      doi = {10.1103/PhysRevD.80.024006},
   adsurl = {http://adsabs.harvard.edu/abs/2009PhRvD..80b4006P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

 @ARTICLE{Verbunt1988,
   author = {{Verbunt}, F. and {Rappaport}, S.},
    title = "{Mass transfer instabilities due to angular momentum flows in close binaries}",
  journal = {\apj},
 keywords = {Angular Momentum, Binary Stars, Magnetohydrodynamic Flow, Mass Transfer, Stellar Envelopes, Accretion Disks, Neutron Stars, Pulsars, Stellar Mass, Stellar Mass Accretion, White Dwarf Stars},
     year = 1988,
    month = sep,
   volume = 332,
    pages = {193-198},
      doi = {10.1086/166645},
   adsurl = {http://adsabs.harvard.edu/abs/1988ApJ...332..193V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Fryer1999,
   author = {{Fryer}, C.~L. and {Woosley}, S.~E. and {Herant}, M. and {Davies}, M.~B.
	},
    title = "{Merging White Dwarf/Black Hole Binaries and Gamma-Ray Bursts}",
  journal = {\apj},
   eprint = {astro-ph/9808094},
 keywords = {ACCRETION, ACCRETION DISKS, BLACK HOLE PHYSICS, GAMMA RAYS: BURSTS, HYDRODYNAMICS, STARS: WHITE DWARFS, Accretion, Accretion Disks, Black Hole Physics, Gamma Rays: Bursts, Hydrodynamics, Stars: White Dwarfs},
     year = 1999,
    month = aug,
   volume = 520,
    pages = {650-660},
      doi = {10.1086/307467},
   adsurl = {http://adsabs.harvard.edu/abs/1999ApJ...520..650F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

  @ARTICLE{Hjellming1987,
   author = {{Hjellming}, M.~S. and {Webbink}, R.~F.},
    title = "{Thresholds for rapid mass transfer in binary systems. I - Polytropic models}",
  journal = {\apj},
 keywords = {Binary Stars, Mass Transfer, Polytropic Processes, Stellar Mass Ejection, Stellar Models, Adiabatic Conditions, Main Sequence Stars, Stellar Envelopes, Stellar Evolution, Stellar Mass Accretion, Tables (Data)},
     year = 1987,
    month = jul,
   volume = 318,
    pages = {794-808},
      doi = {10.1086/165412},
   adsurl = {http://adsabs.harvard.edu/abs/1987ApJ...318..794H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{L2013,
   author = {{L{\"u}}, G. and {Zhu}, C. and {Podsiadlowski}, P.},
    title = "{Dust Formation in the Ejecta of Common Envelope Systems}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1303.7021},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, circumstellar matter, dust, extinction, stars: evolution },
     year = 2013,
    month = may,
   volume = 768,
      eid = {193},
    pages = {193},
      doi = {10.1088/0004-637X/768/2/193},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...768..193L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

 @ARTICLE{Hansen1997,
   author = {{Hansen}, B.~M.~S. and {Phinney}, E.~S.},
    title = "{The pulsar kick velocity distribution}",
  journal = {\mnras},
   eprint = {astro-ph/9708071},
 keywords = {Pulsars, Velocity Distribution, Celestial Mechanics, Monte Carlo Method, Galactic Evolution, Statistical Analysis, Maxwell Equation, Binary Stars},
     year = 1997,
    month = nov,
   volume = 291,
    pages = {569},
      doi = {10.1093/mnras/291.3.569},
   adsurl = {http://adsabs.harvard.edu/abs/1997MNRAS.291..569H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

 @ARTICLE{Katz1975,
   author = {{Katz}, J.~I.},
    title = "{Two kinds of stellar collapse}",
  journal = {\nat},
 keywords = {Binary Stars, Globular Clusters, Gravitational Collapse, Stellar Evolution, X Ray Sources, Astrophysics, Orbital Elements, Stellar Mass Ejection, X Ray Stars},
     year = 1975,
    month = feb,
   volume = 253,
    pages = {698},
      doi = {10.1038/253698a0},
   adsurl = {http://adsabs.harvard.edu/abs/1975Natur.253..698K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

 @ARTICLE{Hartman1997,
   author = {{Hartman}, J.~W. and {Bhattacharya}, D. and {Wijers}, R. and
	{Verbunt}, F.},
    title = "{A study of the evolution of radio pulsars through improved population synthesis.}",
  journal = {\aap},
 keywords = {STARS: NEUTRON, PULSARS: GENERAL},
     year = 1997,
    month = jun,
   volume = 322,
    pages = {477-488},
   adsurl = {http://adsabs.harvard.edu/abs/1997A%26A...322..477H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pfahl2002,
   author = {{Pfahl}, E. and {Rappaport}, S. and {Podsiadlowski}, P.},
    title = "{A Comprehensive Study of Neutron Star Retention in Globular Clusters}",
  journal = {\apj},
   eprint = {astro-ph/0106141},
 keywords = {Galaxy: Globular Clusters: General, Stars: Pulsars: General, Stars: Neutron, Stars: Statistics},
     year = 2002,
    month = jul,
   volume = 573,
    pages = {283-305},
      doi = {10.1086/340494},
   adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...573..283P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bisnovatyi-Kogan1974,
   author = {{Bisnovatyi-Kogan}, G.~S. and {Komberg}, B.~V.},
    title = "{Pulsars and close binary systems}",
  journal = {\azh},
     year = 1974,
    month = apr,
   volume = 51,
    pages = {373},
   adsurl = {http://adsabs.harvard.edu/abs/1974AZh....51..373B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
 @ARTICLE{Bhattacharya1991,
   author = {{Bhattacharya}, D. and {van den Heuvel}, E.~P.~J.},
    title = "{Formation and evolution of binary and millisecond radio pulsars}",
  journal = {\physrep},
     year = 1991,
   volume = 203,
    pages = {1-124},
      doi = {10.1016/0370-1573(91)90064-S},
   adsurl = {http://adsabs.harvard.edu/abs/1991PhR...203....1B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
 @ARTICLE{Zhu2012,
   author = {{Zhu}, C.-H. and {L{\"u}}, G.-L. and {Wang}, Z.-J.},
    title = "{Population synthesis of ultra-compact X-ray binaries}",
  journal = {Research in Astronomy and Astrophysics},
     year = 2012,
    month = nov,
   volume = 12,
    pages = {1526-1534},
      doi = {10.1088/1674-4527/12/11/007},
   adsurl = {http://adsabs.harvard.edu/abs/2012RAA....12.1526Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Metzger2012,
   author = {{Metzger}, B.~D.},
    title = "{Nuclear-dominated accretion and subluminous supernovae from the merger of a white dwarf with a neutron star or black hole}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1105.6096},
 primaryClass = "astro-ph.HE",
 keywords = {accretion, accretion discs, nuclear reactions, nucleosynthesis, abundances, supernovae: general, white dwarfs},
     year = 2012,
    month = jan,
   volume = 419,
    pages = {827-840},
      doi = {10.1111/j.1365-2966.2011.19747.x},
   adsurl = {http://adsabs.harvard.edu/abs/2012MNRAS.419..827M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Belczynski2010,
   author = {{Belczynski}, K. and {Lorimer}, D.~R. and {Ridley}, J.~P. and
	{Curran}, S.~J.},
    title = "{Double and single recycled pulsars: an evolutionary puzzle?}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {0907.3486},
 keywords = {methods: statistical, stars: kinematics and dynamics, stars: neutron, pulsars: general},
     year = 2010,
    month = sep,
   volume = 407,
    pages = {1245-1254},
      doi = {10.1111/j.1365-2966.2010.16970.x},
   adsurl = {http://adsabs.harvard.edu/abs/2010MNRAS.407.1245B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lorimer2004,
   author = {{Lorimer}, D.~R. and {McLaughlin}, M.~A. and {Arzoumanian}, Z. and
	{Xilouris}, K.~M. and {Cordes}, J.~M. and {Lommen}, A.~N. and
	{Fruchter}, A.~S. and {Chandler}, A.~M. and {Backer}, D.~C.},
    title = "{PSR J0609+2130: a disrupted binary pulsar?}",
  journal = {\mnras},
   eprint = {astro-ph/0308299},
 keywords = {pulsars: general, pulsars: individual: J0609+2130},
     year = 2004,
    month = jan,
   volume = 347,
    pages = {L21-L25},
      doi = {10.1111/j.1365-2966.2004.07407.x},
   adsurl = {http://adsabs.harvard.edu/abs/2004MNRAS.347L..21L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

   @ARTICLE{Camilo2001,
   author = {{Camilo}, F. and {Lyne}, A.~G. and {Manchester}, R.~N. and {Bell}, J.~F. and
	{Stairs}, I.~H. and {D'Amico}, N. and {Kaspi}, V.~M. and {Possenti}, A. and
	{Crawford}, F. and {McKay}, N.~P.~F.},
    title = "{Discovery of Five Binary Radio Pulsars}",
  journal = {\apjl},
   eprint = {astro-ph/0012154},
 keywords = {Stars: Binaries: General, Stars: Pulsars: Individual: Alphanumeric: J1232-6501, Stars: Pulsars: Individual: Alphanumeric: J1435-6100, Stars: Pulsars: Individual: Alphanumeric: J1454-5846, Stars: Pulsars: Individual: Alphanumeric: PSR J1810-2005, Stars: Pulsars: Individual: Alphanumeric: PSR J1904+0412},
     year = 2001,
    month = feb,
   volume = 548,
    pages = {L187-L191},
      doi = {10.1086/319120},
   adsurl = {http://adsabs.harvard.edu/abs/2001ApJ...548L.187C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

 @ARTICLE{Taani2012,
   author = {{Taani}, A. and {Zhang}, C.~M. and {Al-Wardat}, M. and {Zhao}, Y.~H.
	},
    title = "{Where do the progenitors of millisecond pulsars come from?}",
  journal = {Astronomische Nachrichten},
archivePrefix = "arXiv",
   eprint = {1112.1312},
 primaryClass = "astro-ph.HE",
 keywords = {novae, cataclysmic variables, pulsars: general, stars: neutron, white dwarfs, X-rays: binaries},
     year = 2012,
    month = jan,
   volume = 333,
    pages = {53},
      doi = {10.1002/asna.201111611},
   adsurl = {http://adsabs.harvard.edu/abs/2012AN....333...53T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
 @ARTICLE{Taam2000,
   author = {{Taam}, R.~E. and {Sandquist}, E.~L.},
    title = "{Common Envelope Evolution of Massive Binary Stars}",
  journal = {\araa},
 keywords = {LOOSE BINARIES, HYDRODYNAMICS},
     year = 2000,
   volume = 38,
    pages = {113-141},
      doi = {10.1146/annurev.astro.38.1.113},
   adsurl = {http://adsabs.harvard.edu/abs/2000ARA%26A..38..113T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pons2009,
   author = {{Pons}, J.~A. and {Miralles}, J.~A. and {Geppert}, U.},
    title = "{Magneto-thermal evolution of neutron stars}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {0812.3018},
 keywords = {stars: neutron, stars: evolution, stars: magnetic fields},
     year = 2009,
    month = mar,
   volume = 496,
    pages = {207-216},
      doi = {10.1051/0004-6361:200811229},
   adsurl = {http://adsabs.harvard.edu/abs/2009A%26A...496..207P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Shakura1973,
   author = {{Shakura}, N.~I. and {Sunyaev}, R.~A.},
    title = "{Black holes in binary systems. Observational appearance.}",
  journal = {\aap},
     year = 1973,
   volume = 24,
    pages = {337-355},
   adsurl = {http://adsabs.harvard.edu/abs/1973A%26A....24..337S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Lipunov1982,
   author = {{Lipunov}, V.~M.},
    title = "{Supercritical Disk Accretion onto Magnetized Neutron Stars}",
  journal = {\sovast},
     year = 1982,
    month = feb,
   volume = 26,
    pages = {54-56},
   adsurl = {http://adsabs.harvard.edu/abs/1982SvA....26...54L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lipunov1987,
   author = {{Lipunov}, V.~M.},
    title = "{The ecology of rotators}",
  journal = {\apss},
 keywords = {Angular Momentum, Neutron Stars, Stellar Magnetic Fields, Stellar Mass, Supermassive Stars, White Dwarf Stars, Active Galactic Nuclei, Cataclysmic Variables, Magnetic Stars, Pulsars, Quasars},
     year = 1987,
    month = apr,
   volume = 132,
    pages = {1-51},
      doi = {10.1007/BF00637779},
   adsurl = {http://adsabs.harvard.edu/abs/1987Ap%26SS.132....1L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Paschalidis2009,
   author = {{Paschalidis}, V. and {MacLeod}, M. and {Baumgarte}, T.~W. and
	{Shapiro}, S.~L.},
    title = "{Merger of white dwarf-neutron star binaries: Prelude to hydrodynamic simulations in general relativity}",
  journal = {\prd},
archivePrefix = "arXiv",
   eprint = {0910.5719},
 primaryClass = "astro-ph.HE",
 keywords = {Numerical relativity, Numerical studies of other relativistic binaries, Gravitational waves: theory},
     year = 2009,
    month = jul,
   volume = 80,
   number = 2,
      eid = {024006},
    pages = {024006},
      doi = {10.1103/PhysRevD.80.024006},
   adsurl = {http://adsabs.harvard.edu/abs/2009PhRvD..80b4006P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Alpar1982,
   author = {{Alpar}, M.~A. and {Cheng}, A.~F. and {Ruderman}, M.~A. and
	{Shaham}, J.},
    title = "{A new class of radio pulsars}",
  journal = {\nat},
 keywords = {Pulsars, Radio Astronomy, Accretion Disks, Binary Stars, Gamma Rays, Stellar Mass Accretion, X Rays},
     year = 1982,
    month = dec,
   volume = 300,
    pages = {728-730},
      doi = {10.1038/300728a0},
   adsurl = {http://adsabs.harvard.edu/abs/1982Natur.300..728A},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Bhattacharya1992,
   author = {{Bhattacharya}, D. and {Wijers}, R.~A.~M.~J. and {Hartman}, J.~W. and
	{Verbunt}, F.},
    title = "{On the decay of the magnetic fields of single radio pulsars}",
  journal = {\aap},
 keywords = {Astronomical Models, Magnetic Field Configurations, Magnetic Flux, Pulsars, Stellar Magnetic Fields, Computerized Simulation, Magnetic Dipoles, Monte Carlo Method, Scale Height, Stellar Evolution, Stellar Models},
     year = 1992,
    month = feb,
   volume = 254,
    pages = {198-212},
   adsurl = {http://adsabs.harvard.edu/abs/1992A%26A...254..198B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Tauris2014,
   author = {{Tauris}, T.~M. and {van den Heuvel}, E.~P.~J.},
    title = "{Formation of the Galactic Millisecond Pulsar Triple System PSR J0337+1715{\mdash}A Neutron Star with Two Orbiting White Dwarfs}",
  journal = {\apjl},
archivePrefix = "arXiv",
   eprint = {1401.0941},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, pulsars: individual: PSR J0337+1715, stars: mass-loss, stars: neutron, supernovae: general, X-rays: binaries},
     year = 2014,
    month = jan,
   volume = 781,
      eid = {L13},
    pages = {L13},
      doi = {10.1088/2041-8205/781/1/L13},
   adsurl = {http://adsabs.harvard.edu/abs/2014ApJ...781L..13T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Manchester2005,
   author = {{Manchester}, R.~N. and {Hobbs}, G.~B. and {Teoh}, A. and {Hobbs}, M.
	},
    title = "{The Australia Telescope National Facility Pulsar Catalogue}",
  journal = {\aj},
   eprint = {astro-ph/0412641},
 keywords = {Catalogs, Stars: Pulsars: General},
     year = 2005,
    month = apr,
   volume = 129,
    pages = {1993-2006},
      doi = {10.1086/428488},
   adsurl = {http://adsabs.harvard.edu/abs/2005AJ....129.1993M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kiel2006,
   author = {{Kiel}, P.~D. and {Hurley}, J.~R.},
    title = "{Populating the Galaxy with low-mass X-ray binaries}",
  journal = {\mnras},
   eprint = {astro-ph/0605080},
 keywords = {binaries: close: stars: evolution: stars: low-mass, brown dwarfs: stars: neutron: Galaxy: stellar content: X-rays: binaries, binaries: close, stars: evolution, stars: low-mass, brown dwarfs, stars: neutron, Galaxy: stellar content, X-rays: binaries},
     year = 2006,
    month = jul,
   volume = 369,
    pages = {1152-1166},
      doi = {10.1111/j.1365-2966.2006.10400.x},
   adsurl = {http://adsabs.harvard.edu/abs/2006MNRAS.369.1152K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Margalit2016,
   author = {{Margalit}, B. and {Metzger}, B.~D.},
    title = "{Time-dependent models of accretion discs with nuclear burning following the tidal disruption of a white dwarf by a neutron star}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1603.07334},
 primaryClass = "astro-ph.HE",
 keywords = {accretion, accretion discs, nuclear reactions, nucleosynthesis, abundances, binaries: close, stars: neutron, white dwarfs},
     year = 2016,
    month = sep,
   volume = 461,
    pages = {1154-1176},
      doi = {10.1093/mnras/stw1410},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.461.1154M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Nauenberg1972,
   author = {{Nauenberg}, M.},
    title = "{Analytic Approximations to the Mass-Radius Relation and Energy of Zero-Temperature Stars}",
  journal = {\apj},
     year = 1972,
    month = jul,
   volume = 175,
    pages = {417},
      doi = {10.1086/151568},
   adsurl = {http://adsabs.harvard.edu/abs/1972ApJ...175..417N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{vel1995,
   author = {{van den Heuvel}, E.~P.~J. and {Bitzaraki}, O.},
    title = "{The magnetic field strength versus orbital period relation for binary radio pulsars with low-mass companions: evidence for neutron-star formation by accretion-induced collapse?}",
  journal = {\aap},
 keywords = {NEUTRON STARS, BINARY PULSARS, PULSARS, ACCRETION-INDUCED COLLAPSE},
     year = 1995,
    month = may,
   volume = 297,
    pages = {L41},
   adsurl = {http://adsabs.harvard.edu/abs/1995A%26A...297L..41V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Romani1990,
   author = {{Romani}, R.~W.},
    title = "{A unified model of neutron-star magnetic fields}",
  journal = {\nat},
 keywords = {Neutron Stars, Stellar Magnetic Fields, Stellar Models, Magnetic Field Configurations, Pulsars, Stellar Evolution, X Ray Binaries},
     year = 1990,
    month = oct,
   volume = 347,
    pages = {741-743},
      doi = {10.1038/347741a0},
   adsurl = {http://adsabs.harvard.edu/abs/1990Natur.347..741R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{den1984,
   author = {{van den Heuvel}, E.~P.~J.},
    title = "{Models for the formation of binary and millisecond radio pulsars}",
  journal = {Journal of Astrophysics and Astronomy},
 keywords = {Binary Stars, Pulsars, Radio Stars, Stellar Evolution, Gravitational Collapse, Neutron Stars, Stellar Magnetic Fields, Stellar Mass Accretion, Stellar Models, White Dwarf Stars},
     year = 1984,
    month = sep,
   volume = 5,
    pages = {209-233},
      doi = {10.1007/BF02714540},
   adsurl = {http://adsabs.harvard.edu/abs/1984JApA....5..209V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{LL2011,
   author = {{L{\"u}}, G.-L. and {Zhu}, C.-H. and {Wang}, Z.-J.},
    title = "{Population synthesis of high mass X-ray binaries}",
  journal = {Research in Astronomy and Astrophysics},
     year = 2011,
    month = mar,
   volume = 11,
    pages = {327-334},
      doi = {10.1088/1674-4527/11/3/006},
   adsurl = {http://adsabs.harvard.edu/abs/2011RAA....11..327L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Ritter2003,
   author = {{Ritter}, H. and {Kolb}, U.},
    title = "{Catalogue of cataclysmic binaries, low-mass X-ray binaries   and related objects (Seventh edition)}",
  journal = {\aap},
   eprint = {astro-ph/0301444},
 keywords = {catalogs, stars: novae, cataclysmic variables, stars: binaries: close},
     year = 2003,
    month = jun,
   volume = 404,
    pages = {301-303},
      doi = {10.1051/0004-6361:20030330},
   adsurl = {http://adsabs.harvard.edu/abs/2003A%26A...404..301R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{La2008,
   author = {{L{\"u}}, G. and {Zhu}, C. and {Han}, Z. and {Wang}, Z.},
    title = "{Chemical Abundances in Symbiotic Stars}",
  journal = {\apj},
 keywords = {binaries: symbiotic, Galaxy: stellar content, stars: abundances, stars: evolution, white dwarfs },
     year = 2008,
    month = aug,
   volume = 683,
      eid = {990-1005},
    pages = {990-1005},
      doi = {10.1086/589876},
   adsurl = {http://adsabs.harvard.edu/abs/2008ApJ...683..990L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{La2009,
   author = {{L{\"u}}, G. and {Zhu}, C. and {Wang}, Z. and {Wang}, N.},
    title = "{An alternative symbiotic channel to Type Ia supernovae}",
  journal = {\mnras},
 keywords = {binaries: symbiotic , stars: evolution , stars: mass-loss , supernovae: general},
     year = 2009,
    month = jun,
   volume = 396,
    pages = {1086-1095},
      doi = {10.1111/j.1365-2966.2009.14777.x},
   adsurl = {http://adsabs.harvard.edu/abs/2009MNRAS.396.1086L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{La2011,
   author = {{L{\"u}}, G. and {Zhu}, C. and {Wang}, Z. and {Huo}, W. and
	{Yang}, Y.},
    title = "{Gamma-ray sources like V407 Cygni in symbiotic stars}",
  journal = {\mnras},
 keywords = {acceleration of particles, binaries: symbiotic, stars: individual: V407 Cygni, gamma-rays: general},
     year = 2011,
    month = may,
   volume = 413,
    pages = {L11-L14},
      doi = {10.1111/j.1745-3933.2011.01021.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.413L..11L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{La2013,
   author = {{L{\"u}}, G. and {Zhu}, C. and {Podsiadlowski}, P.},
    title = "{Dust Formation in the Ejecta of Common Envelope Systems}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1303.7021},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, circumstellar matter, dust, extinction, stars: evolution },
     year = 2013,
    month = may,
   volume = 768,
      eid = {193},
    pages = {193},
      doi = {10.1088/0004-637X/768/2/193},
   adsurl = {http://adsabs.harvard.edu/abs/2013ApJ...768..193L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Istrate2014,
   author = {{Istrate}, A.~G. and {Tauris}, T.~M. and {Langer}, N.},
    title = "{The formation of low-mass helium white dwarfs orbiting pulsars . Evolution of low-mass X-ray binaries below the bifurcation period}",
  journal = {\aap},
archivePrefix = "arXiv",
   eprint = {1410.5470},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, Sun: evolution, stars: neutron, white dwarfs, X-rays: binaries, accretion, accretion disks},
     year = 2014,
    month = nov,
   volume = 571,
      eid = {A45},
    pages = {A45},
      doi = {10.1051/0004-6361/201424680},
   adsurl = {http://adsabs.harvard.edu/abs/2014A%26A...571A..45I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhu2012,
   author = {{Zhu}, C. and {L{\"u}}, G. and {Wang}, Z. and {Wang}, N.},
    title = "{Donors of Persistent Neutron-Star Low-Mass X-Ray Binaries}",
  journal = {\pasp},
 keywords = {Stars},
     year = 2012,
    month = mar,
   volume = 124,
    pages = {195-203},
      doi = {10.1086/664833},
   adsurl = {http://ads.bao.ac.cn/abs/2012PASP..124..195Z},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Podsiadlowski2000,
   author = {{Podsiadlowski}, P. and {Rappaport}, S.},
    title = "{Cygnus X-2: The Descendant of an Intermediate-Mass X-Ray Binary}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/9906045},
 keywords = {STARS: BINARIES: GENERAL, STARS: EVOLUTION, STARS: INDIVIDUAL (CYGNUS X-2), X-RAYS: STARS},
     year = 2000,
    month = feb,
   volume = 529,
    pages = {946-951},
      doi = {10.1086/308323},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2000ApJ...529..946P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Orosz1999,
   author = {{Orosz}, J.~A. and {Kuulkers}, E.},
    title = "{The optical light curves of Cygnus X-2 (V1341 Cyg) and the mass of its neutron star}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/9901177},
 keywords = {BINARIES: CLOSE, STARS: INDIVIDUAL: CYGNUS X-2 (V1341 CYG), STARS: NEUTRON, X-RAYS: STARS},
     year = 1999,
    month = may,
   volume = 305,
    pages = {132-142},
      doi = {10.1046/j.1365-8711.1999.t01-1-02420.x},
   adsurl = {http://cdsads.u-strasbg.fr/abs/1999MNRAS.305..132O},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Bildsten2004,
   author = {{Bildsten}, L. and {Deloye}, C.~J.},
    title = "{Ultracompact Binaries as Bright X-Ray Sources in Elliptical Galaxies}",
  journal = {ApJL},
   eprint = {arXiv:astro-ph/0404234},
 keywords = {Accretion, Accretion Disks, Galaxy: Globular Clusters: General, Gravitational Waves, Stars: Neutron, X-Rays: Binaries, X-Rays: Galaxies},
     year = 2004,
    month = jun,
   volume = 607,
    pages = {L119-L122},
      doi = {10.1086/421844},
   adsurl = {http://ads.bao.ac.cn/abs/2004ApJ...607L.119B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Belczynski2004,
   author = {{Belczynski}, K. and {Taam}, R.~E.},
    title = "{Galactic Populations of Ultracompact Binaries}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0307492},
 keywords = {Stars: Binaries: Close, Stars: Evolution, Stars: Formation, Stars: Neutron, X-Rays: Binaries},
     year = 2004,
    month = mar,
   volume = 603,
    pages = {690-696},
      doi = {10.1086/381491},
   adsurl = {http://ads.bao.ac.cn/abs/2004ApJ...603..690B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Deloye2003,
   author = {{Deloye}, C.~J. and {Bildsten}, L.},
    title = "{White Dwarf Donors in Ultracompact Binaries: The Stellar Structure of Finite-Entropy Objects}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0308233},
 keywords = {Stars: Binaries: Close, pulsars: individual (XTE J0929-314, XTE J1751-305), Stars: Pulsars: Individual: Alphanumeric: XTE J1807-294- Stars: White Dwarfs, X-Rays: Binaries},
     year = 2003,
    month = dec,
   volume = 598,
    pages = {1217-1228},
      doi = {10.1086/379063},
   adsurl = {http://ads.bao.ac.cn/abs/2003ApJ...598.1217D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nelemans2010,
   author = {{Nelemans}, G. and {Yungelson}, L.~R. and {van der Sluys}, M.~V. and
	{Tout}, C.~A.},
    title = "{The chemical composition of donors in AM CVn stars and ultracompact X-ray binaries: observational tests of their formation}",
  journal = {MNRAS},
archivePrefix = "arXiv",
   eprint = {0909.3376},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, stars: evolution, white dwarfs},
     year = 2010,
    month = jan,
   volume = 401,
    pages = {1347-1359},
      doi = {10.1111/j.1365-2966.2009.15731.x},
   adsurl = {http://ads.bao.ac.cn/abs/2010MNRAS.401.1347N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zand2005,
   author = {{in't Zand}, J.~J.~M. and {Cumming}, A. and {van der Sluys}, M.~V. and
	{Verbunt}, F. and {Pols}, O.~R.},
    title = "{On the possibility of a helium white dwarf donor in the presumed ultracompact binary 2S 0918-549}",
  journal = {A\&A},
   eprint = {arXiv:astro-ph/0506666},
 keywords = {X-rays: binaries, X-rays: bursts, X-rays: individuals:, 2S 0918-549=4U 0919-54, stars: evolution},
     year = 2005,
    month = oct,
   volume = 441,
    pages = {675-684},
      doi = {10.1051/0004-6361:20053002},
   adsurl = {http://ads.bao.ac.cn/abs/2005A%26A...441..675I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Masetti2007,
   author = {{Masetti}, N. and {Landi}, R. and {Pretorius}, M.~L. and {Sguera}, V. and
	{Bird}, A.~J. and {Perri}, M. and {Charles}, P.~A. and {Kennea}, J.~A. and
	{Malizia}, A. and {Ubertini}, P.},
    title = "{IGR J16194-2810: a new symbiotic X-ray binary}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0704.3682},
 keywords = {astrometry, stars: binaries: general, X-rays: binaries, stars: neutron, stars: individual: IGR J16194-2810},
     year = 2007,
    month = jul,
   volume = 470,
    pages = {331-337},
      doi = {10.1051/0004-6361:20077509},
   adsurl = {http://esoads.eso.org/abs/2007A%26A...470..331M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hameury1993,
   author = {{Hameury}, J.~M. and {King}, A.~R. and {Lasota}, J.~P. and {Raison}, F.
	},
    title = "{Structure and Evolution of X-Ray Heated Compact Binaries}",
  journal = {A\&A},
 keywords = {accretion, accretion discs - (stars:) binaries: general - X-rays: stars, pulsars: millisecond},
     year = 1993,
    month = sep,
   volume = 277,
    pages = {81-+},
   adsurl = {http://esoads.eso.org/abs/1993A%26A...277...81H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@INPROCEEDINGS{Harper1996,
   author = {{Harper}, G.},
    title = "{Mass loss and winds from cool giants}",
booktitle = {Cool Stars, Stellar Systems, and the Sun},
     year = 1996,
   series = {Astronomical Society of the Pacific Conference Series},
   volume = 109,
   editor = "{R.~Pallavicini \& A.~K.~Dupree}",
    pages = {481},
   adsurl = {http://cdsads.u-strasbg.fr/abs/1996ASPC..109..481H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hurley2010,
   author = {{Hurley}, J.~R. and {Tout}, C.~A. and {Wickramasinghe}, D.~T. and
	{Ferrario}, L. and {Kiel}, P.~D.},
    title = "{Formation of binary millisecond pulsars by accretion-induced collapse of white dwarfs}",
  journal = {MNRAS},
 keywords = {binaries: close, pulsars: general, white dwarfs, Galaxy: stellar content},
     year = 2010,
    month = mar,
   volume = 402,
    pages = {1437-1448},
      doi = {10.1111/j.1365-2966.2009.15988.x},
   adsurl = {http://esoads.eso.org/abs/2010MNRAS.402.1437H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INPROCEEDINGS{Han2001,
   author = {{Han}, Z. and {Eggleton}, P.~P. and {Podsiadlowski}, P. and
	{Tout}, C.~A. and {Webbink}, R.~F.},
    title = "{A Self-Consistent Binary Population Synthesis Model}",
booktitle = {Evolution of Binary and Multiple Star Systems},
     year = 2001,
   series = {Astronomical Society of the Pacific Conference Series},
   volume = 229,
   editor = "{P.~Podsiadlowski, S.~Rappaport, A.~R.~King, F.~D'Antona, \& L.~Burderi
	}",
    pages = {205},
   adsurl = {http://esoads.eso.org/abs/2001ASPC..229..205H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INBOOK{Webbink1988,
   author = {{Webbink}, R.~F.},
    title = "{The Formation and Evolution of Symbiotic Stars}",
booktitle = {The Symbiotic Phenomenon, Proceedings of IAU Colloq.~103, held in Torun, Poland, 18-20 August, 1987.~Edited by Joanna Mikolajewska, Michael Friedjung, Scott J.~Kenyon, and Roberto Viotti.~ Dordrecht, Kluwer Academic Publishers (Astrophysics and Space Science Library.~Volume 145), 1988., p.311},
     year = 1988,
   editor = "{Mikolajewska, J., Friedjung, M., Kenyon, S.~J., \& Viotti, R.
	}",
    pages = {311},
   adsurl = {http://esoads.eso.org/abs/1988syph.book..311W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Han2002,
   author = {{Han}, Z. and {Podsiadlowski}, P. and {Maxted}, P.~F.~L. and
	{Marsh}, T.~R. and {Ivanova}, N.},
    title = "{The origin of subdwarf B stars - I. The formation channels}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0206130},
 keywords = {methods: numerical, binaries: close, stars: formation, subdwarfs, white dwarfs},
     year = 2002,
    month = oct,
   volume = 336,
    pages = {449-466},
      doi = {10.1046/j.1365-8711.2002.05752.x},
   adsurl = {http://esoads.eso.org/abs/2002MNRAS.336..449H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Han2003,
   author = {{Han}, Z. and {Podsiadlowski}, P. and {Maxted}, P.~F.~L. and
	{Marsh}, T.~R.},
    title = "{The origin of subdwarf B stars - II}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0301380},
 keywords = {binaries: close, subdwarfs, white dwarfs},
     year = 2003,
    month = may,
   volume = 341,
    pages = {669-691},
      doi = {10.1046/j.1365-8711.2003.06451.x},
   adsurl = {http://esoads.eso.org/abs/2003MNRAS.341..669H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Belczynski2008,
   author = {{Belczynski}, K. and {Kalogera}, V. and {Rasio}, F.~A. and {Taam}, R.~E. and
	{Zezas}, A. and {Bulik}, T. and {Maccarone}, T.~J. and {Ivanova}, N.
	},
    title = "{Compact Object Modeling with the StarTrack Population Synthesis Code}",
  journal = {ApJS},
   eprint = {arXiv:astro-ph/0511811},
 keywords = {Stars: Binaries: Close, Black Hole Physics, Stars: Evolution, Stars: Neutron, Stars: White Dwarfs, X-Rays: Binaries},
     year = 2008,
    month = jan,
   volume = 174,
    pages = {223-260},
      doi = {10.1086/521026},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2008ApJS..174..223B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nelson1986,
   author = {{Nelson}, L.~A. and {Rappaport}, S.~A. and {Joss}, P.~C.},
    title = "{The evolution of ultrashort period binary systems}",
  journal = {ApJ},
 keywords = {BINARY STARS, STELLAR EVOLUTION, STELLAR MASS EJECTION, ABUNDANCE, CATACLYSMIC VARIABLES, HELIUM, HYDROGEN, MASS TRANSFER, RADII, X RAY BINARIES},
     year = 1986,
    month = may,
   volume = 304,
    pages = {231-240},
      doi = {10.1086/164156},
   adsurl = {http://esoads.eso.org/abs/1986ApJ...304..231N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Dubus1999,
   author = {{Dubus}, G. and {Lasota}, J.-P. and {Hameury}, J.-M. and {Charles}, P.
	},
    title = "{X-ray irradiation in low-mass binary systems}",
  journal = {\mnras},
   eprint = {arXiv:astro-ph/9809036},
 keywords = {ACCRETION, ACCRETION DISCS, INSTABILITIES, BINARIES : CLOSE, X-RAYS: GENERAL},
     year = 1999,
    month = feb,
   volume = 303,
    pages = {139-147},
      doi = {10.1046/j.1365-8711.1999.02212.x},
   adsurl = {http://ads.bao.ac.cn/abs/1999MNRAS.303..139D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Menou2002,
   author = {{Menou}, K. and {Perna}, R. and {Hernquist}, L.},
    title = "{Hydrogen-poor Disks in Compact X-Ray Binaries}",
  journal = {ApJL},
   eprint = {arXiv:astro-ph/0111565},
 keywords = {Accretion, Accretion Disks, Magnetohydrodynamics: MHD, Turbulence, X-Rays: Stars},
     year = 2002,
    month = jan,
   volume = 564,
    pages = {L81-L84},
      doi = {10.1086/338909},
   adsurl = {http://ads.bao.ac.cn/abs/2002ApJ...564L..81M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Paradijs1996,
   author = {{van Paradijs}, J.},
    title = "{On the Accretion Instability in Soft X-Ray Transients}",
  journal = {ApJL},
 keywords = {ACCRETION, ACCRETION DISKS, X-RAYS: GENERAL},
     year = 1996,
    month = jun,
   volume = 464,
    pages = {L139},
      doi = {10.1086/310100},
   adsurl = {http://ads.bao.ac.cn/abs/1996ApJ...464L.139V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Belczynski2008,
   author = {{Belczynski}, K. and {Kalogera}, V. and {Rasio}, F.~A. and {Taam}, R.~E. and
	{Zezas}, A. and {Bulik}, T. and {Maccarone}, T.~J. and {Ivanova}, N.
	},
    title = "{Compact Object Modeling with the StarTrack Population Synthesis Code}",
  journal = {ApJS},
   eprint = {arXiv:astro-ph/0511811},
 keywords = {Stars: Binaries: Close, Black Hole Physics, Stars: Evolution, Stars: Neutron, Stars: White Dwarfs, X-Rays: Binaries},
     year = 2008,
    month = jan,
   volume = 174,
    pages = {223-260},
      doi = {10.1086/521026},
   adsurl = {http://ads.bao.ac.cn/abs/2008ApJS..174..223B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Webbink1984,
   author = {{Webbink}, R.~F.},
    title = "{Double white dwarfs as progenitors of R Coronae Borealis stars and Type I supernovae}",
  journal = {ApJ},
 keywords = {BINARY STARS, CORONA BOREALIS CONSTELLATION, R CORONAE BOREALIS STARS, STELLAR EVOLUTION, SUPERNOVAE, WHITE DWARF STARS, B STARS, CARBON STARS, CHANDRASEKHAR EQUATION, O STARS, STELLAR MASS ACCRETION, STELLAR MASS EJECTION},
     year = 1984,
    month = feb,
   volume = 277,
    pages = {355-360},
      doi = {10.1086/161701},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1984ApJ...277..355W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nelemans2000,
   author = {{Nelemans}, G. and {Verbunt}, F. and {Yungelson}, L.~R. and
	{Portegies Zwart}, S.~F.},
    title = "{Reconstructing the evolution of double helium white dwarfs: envelope loss without spiral-in}",
  journal = {A\&A},
   eprint = {arXiv:astro-ph/0006216},
 keywords = {STARS: BINARIES: CLOSE, STARS: EVOLUTION, STARS: MASS-LOSS, STARS: WHITE DWARFS},
     year = 2000,
    month = aug,
   volume = 360,
    pages = {1011-1018},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2000A%26A...360.1011N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ge2010,
   author = {{Ge}, H. and {Hjellming}, M.~S. and {Webbink}, R.~F. and {Chen}, X. and
	{Han}, Z.},
    title = "{Adiabatic Mass Loss in Binary Stars. I. Computational Method}",
  journal = {ApJ},
archivePrefix = "arXiv",
   eprint = {1005.3099},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, stars: evolution, stars: interiors, stars: mass-loss},
     year = 2010,
    month = jul,
   volume = 717,
    pages = {724-738},
      doi = {10.1088/0004-637X/717/2/724},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2010ApJ...717..724G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Deloye2010,
   author = {{Deloye}, C.~J. and {Taam}, R.~E.},
    title = "{Adiabatic Mass Loss and the Outcome of the Common Envelope Phase of Binary Evolution}",
  journal = {ApJL},
archivePrefix = "arXiv",
   eprint = {1007.1036},
 primaryClass = "astro-ph.SR",
 keywords = {binaries: close, stars: evolution},
     year = 2010,
    month = aug,
   volume = 719,
    pages = {L28-L31},
      doi = {10.1088/2041-8205/719/1/L28},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2010ApJ...719L..28D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ricker2008,
   author = {{Ricker}, P.~M. and {Taam}, R.~E.},
    title = "{The Interaction of Stellar Objects within a Common Envelope}",
  journal = {ApJL},
archivePrefix = "arXiv",
   eprint = {0710.3631},
 keywords = {Stars: Binaries: Close, Hydrodynamics, Stars: Evolution},
     year = 2008,
    month = jan,
   volume = 672,
    pages = {L41-L44},
      doi = {10.1086/526343},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2008ApJ...672L..41R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Dai2006,
   author = {{Dai}, {H.-L.} and {Liu}, {X.-W.} and {Li}, {X.-D.}},
    title = "{Exploration of the P_{s}-P_{orb} Relation for Wind-fed X-Ray Pulsars}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0608621},
 keywords = {Stars: Early-Type, Stars: Evolution, Stars: Neutron, X-Rays: Binaries},
     year = 2006,
    month = dec,
   volume = 653,
    pages = {1410-1416},
      doi = {10.1086/508735},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2006ApJ...653.1410D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bisnovatyi-Kogan1990,
   author = {{Bisnovatyi-Kogan}, G.~S.},
    title = "{Recycled Pulsars}",
  journal = {Astrophysics},
     year = 1990,
    month = jan,
   volume = 32,
    pages = {103-+},
      doi = {10.1007/BF01006323},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1990Ap.....32..103B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Doroshenko2010,
   author = {{Doroshenko}, V. and {Santangelo}, A. and {Suleimanov}, V. and
	{Kreykenbohm}, I. and {Staubert}, R. and {Ferrigno}, C. and
	{Klochkov}, D.},
    title = "{Is there a highly magnetized neutron star in GX 301-2?}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0907.3844},
 primaryClass = "astro-ph.HE",
 keywords = {pulsars: individual: GX 301-2, stars: neutron, binaries: general},
     year = 2010,
    month = jun,
   volume = 515,
    pages = {A10+},
      doi = {10.1051/0004-6361/200912951},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2010A%26A...515A..10D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ruderman1991,
   author = {{Ruderman}, M.},
    title = "{Neutron star crustal plate tectonics. I - Magnetic dipole evolution in millisecond pulsars and low-mass X-ray binaries}",
  journal = {ApJ},
 keywords = {MAGNETIC DIPOLES, NEUTRON STARS, STELLAR PHYSICS, X RAY BINARIES, COMPUTATIONAL ASTROPHYSICS, STELLAR EVOLUTION, STELLAR MAGNETIC FIELDS, STELLAR MASS ACCRETION, STELLAR ROTATION, STELLAR STRUCTURE, WHITE DWARF STARS},
     year = 1991,
    month = jan,
   volume = 366,
    pages = {261-269},
      doi = {10.1086/169558},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1991ApJ...366..261R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Shakura1973,
   author = {{Shakura}, N.~I. and {Sunyaev}, R.~A.},
    title = "{Black holes in binary systems. Observational appearance.}",
  journal = {A\&A},
     year = 1973,
   volume = 24,
    pages = {337-355},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1973A%26A....24..337S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Thompson2006,
   author = {{Thompson}, T.~W.~J. and {Tomsick}, J.~A. and {Rothschild}, R.~E. and
	{in't Zand}, J.~J.~M. and {Walter}, R.},
    title = "{Orbital Parameters for the X-Ray Pulsar IGR J16393-4643}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0605657},
 keywords = {pulsars: individual (IGR J16393-4643), X-Rays: Binaries},
     year = 2006,
    month = sep,
   volume = 649,
    pages = {373-381},
      doi = {10.1086/506251},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2006ApJ...649..373T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Tout1997,
   author = {{Tout}, C.~A. and {Aarseth}, S.~J. and {Pols}, O.~R. and {Eggleton}, P.~P.
	},
    title = "{Rapid binary star evolution for N-body simulations and population synthesis}",
  journal = {MNRAS},
 keywords = {BINARY STARS, STELLAR EVOLUTION, STELLAR MODELS, POPULATIONS, COMPUTERIZED SIMULATION},
     year = 1997,
    month = nov,
   volume = 291,
    pages = {732-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1997MNRAS.291..732T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Heuvel1995,
   author = {{van den Heuvel}, E.~P.~J. and {Bitzaraki}, O.},
    title = "{The magnetic field strength versus orbital period relation for binary radio pulsars with low-mass companions: evidence for neutron-star formation by accretion-induced collapse?}",
  journal = {A\&A},
 keywords = {NEUTRON STARS, BINARY PULSARS, PULSARS, ACCRETION-INDUCED COLLAPSE},
     year = 1995,
    month = may,
   volume = 297,
    pages = {L41+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1995A%26A...297L..41V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INBOOK{Webbink1988,
   author = {{Webbink}, R.~F.},
    title = "{The Formation and Evolution of Symbiotic Stars}",
booktitle = {The Symbiotic Phenomenon, Proceedings of IAU Colloq.~103, held in Torun, Poland, 18-20 August, 1987.~Edited by Joanna Mikolajewska, Michael Friedjung, Scott J.~Kenyon, and Roberto Viotti.~ Dordrecht, Kluwer Academic Publishers (Astrophysics and Space Science Library.~Volume 145), 1988., p.311},
     year = 1988,
   editor = "{Mikolajewska, J., Friedjung, M., Kenyon, S.~J., \& Viotti, R.
	}",
    pages = {311-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1988syph.book..311W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Yungelson1993,
   author = {{Yungelson}, L.~R. and {Tutukov}, A.~V. and {Livio}, M.},
    title = "{The Formation of Binary and Single Nuclei of Planetary Nebulae}",
  journal = {ApJ},
 keywords = {ISM: PLANETARY NEBULAE: GENERAL, STARS: BINARIES: GENERAL, STARS: STATISTICS},
     year = 1993,
    month = dec,
   volume = 418,
    pages = {794-+},
      doi = {10.1086/173436},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1993ApJ...418..794Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pringle1972,
   author = {{Pringle}, J.~E. and {Rees}, M.~J.},
    title = "{Accretion Disc Models for Compact X-Ray Sources}",
  journal = {A\&A},
     year = 1972,
    month = oct,
   volume = 21,
    pages = {1-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1972A%26A....21....1P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Refsdal1970,
   author = {{Refsdal}, S. and {Weigert}, A.},
    title = "{Shell Source Burning Stars with Highly Condensed Cores}",
  journal = {A\&A},
     year = 1970,
    month = jul,
   volume = 6,
    pages = {426-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1970A%26A.....6..426R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Romanova2005,
   author = {{Romanova}, M.~M. and {Ustyugova}, G.~V. and {Koldoba}, A.~V. and
	{Lovelace}, R.~V.~E.},
    title = "{Propeller-driven Outflows and Disk Oscillations}",
  journal = {ApJL},
   eprint = {arXiv:astro-ph/0511600},
 keywords = {Accretion, Accretion Disks, Magnetic Fields, Stars: Magnetic Fields, X-Rays: Stars},
     year = 2005,
    month = dec,
   volume = 635,
    pages = {L165-L168},
      doi = {10.1086/499560},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2005ApJ...635L.165R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Romanova2004,
   author = {{Romanova}, M.~M. and {Ustyugova}, G.~V. and {Koldoba}, A.~V. and
	{Lovelace}, R.~V.~E.},
    title = "{The Propeller Regime of Disk Accretion to a Rapidly Rotating Magnetized Star}",
  journal = {ApJL},
   eprint = {arXiv:astro-ph/0502266},
 keywords = {Magnetic Fields, Magnetohydrodynamics: MHD, Stars: Novae, Cataclysmic Variables, Stars: Neutron, Stars: Pre-Main-Sequence, X-Rays: Binaries},
     year = 2004,
    month = dec,
   volume = 616,
    pages = {L151-L154},
      doi = {10.1086/426586},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004ApJ...616L.151R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Romanova2003,
   author = {{Romanova}, M.~M. and {Ustyugova}, G.~V. and {Koldoba}, A.~V. and
	{Wick}, J.~V. and {Lovelace}, R.~V.~E.},
    title = "{Three-dimensional Simulations of Disk Accretion to an Inclined Dipole. I. Magnetospheric Flows at Different {$\Theta$}}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0401375},
 keywords = {Accretion, Accretion Disks, Magnetic Fields, Plasmas, Stars: Magnetic Fields, X-Rays: Stars},
     year = 2003,
    month = oct,
   volume = 595,
    pages = {1009-1031},
      doi = {10.1086/377514},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2003ApJ...595.1009R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Romanova2002,
   author = {{Romanova}, M.~M. and {Ustyugova}, G.~V. and {Koldoba}, A.~V. and
	{Lovelace}, R.~V.~E.},
    title = "{Magnetohydrodynamic Simulations of Disk-Magnetized Star Interactions in the Quiescent Regime: Funnel Flows and Angular Momentum Transport}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0209426},
 keywords = {Accretion, Accretion Disks, Magnetic Fields, Plasmas, Stars: Magnetic Fields, X-Rays: Stars},
     year = 2002,
    month = oct,
   volume = 578,
    pages = {420-438},
      doi = {10.1086/342464},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2002ApJ...578..420R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pfahl2003,
   author = {{Pfahl}, E. and {Rappaport}, S. and {Podsiadlowski}, P.},
    title = "{The Galactic Population of Low- and Intermediate-Mass X-Ray Binaries}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0303300},
 keywords = {Stars: Binaries: Close, Stars: Pulsars: General, Stars: Neutron, X-Rays: Stars},
     year = 2003,
    month = nov,
   volume = 597,
    pages = {1036-1048},
      doi = {10.1086/378632},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2003ApJ...597.1036P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pfahl2002,
   author = {{Pfahl}, E. and {Rappaport}, S. and {Podsiadlowski}, P.},
    title = "{A Comprehensive Study of Neutron Star Retention in Globular Clusters}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0106141},
 keywords = {Galaxy: Globular Clusters: General, Stars: Pulsars: General, Stars: Neutron, Stars: Statistics},
     year = 2002,
    month = jul,
   volume = 573,
    pages = {283-305},
      doi = {10.1086/340494},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2002ApJ...573..283P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Podsiadlowski2004,
   author = {{Podsiadlowski}, P. and {Langer}, N. and {Poelarends}, A.~J.~T. and
	{Rappaport}, S. and {Heger}, A. and {Pfahl}, E.},
    title = "{The Effects of Binary Evolution on the Dynamics of Core Collapse and Neutron Star Kicks}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0309588},
 keywords = {Stars: Binaries: Close, Galaxy: Globular Clusters: General, Stars: Evolution, Stars: Neutron, Stars: Supernovae: General, X-Rays: Stars},
     year = 2004,
    month = sep,
   volume = 612,
    pages = {1044-1051},
      doi = {10.1086/421713},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004ApJ...612.1044P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Podsiadlowski1991,
   author = {{Podsiadlowski}, P.},
    title = "{Irradiation-driven mass transfer low-mass X-ray binaries}",
  journal = {Nat},
 keywords = {ACCRETION DISKS, BINARY STARS, NEUTRON STARS, STELLAR MASS, X RAY IRRADIATION, COMPANION STARS, MASS TRANSFER, STELLAR EVOLUTION},
     year = 1991,
    month = mar,
   volume = 350,
    pages = {136-138},
      doi = {10.1038/350136a0},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1991Natur.350..136P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nucita2007,
   author = {{Nucita}, A.~A. and {Carpano}, S. and {Guainazzi}, M.},
    title = "{XMM observation of 1RXS J180431.1-273932: a new M-type X-ray binary with a 494 s-pulse period neutron star?}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0708.3275},
 keywords = {stars: binaries: general, stars: pulsars: general, X-rays: binaries},
     year = 2007,
    month = oct,
   volume = 474,
    pages = {L1-L4},
      doi = {10.1051/0004-6361:20078005},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2007A%26A...474L...1N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Oslowski2011,
   author = {{Os{\l}owski}, S. and {Bulik}, T. and {Gondek-Rosi{\'n}ska}, D. and
	{Belczy{\'n}ski}, K.},
    title = "{Population synthesis of double neutron stars}",
  journal = {MNRAS},
archivePrefix = "arXiv",
   eprint = {0903.3538},
 primaryClass = "astro-ph.GA",
 keywords = {binaries: general, stars: neutron, stars: statistics},
     year = 2011,
    month = jan,
    pages = {103-+},
      doi = {10.1111/j.1365-2966.2010.18147.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2011MNRAS.tmp..103O},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ostriker1969,
   author = {{Ostriker}, J.~P. and {Gunn}, J.~E.},
    title = "{On the Nature of Pulsars. I. Theory}",
  journal = {ApJ},
     year = 1969,
    month = sep,
   volume = 157,
    pages = {1395-+},
      doi = {10.1086/150160},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1969ApJ...157.1395O},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Patel2007,
   author = {{Patel}, S.~K. and {Zurita}, J. and {Del Santo}, M. and {Finger}, M. and
	{Kouveliotou}, C. and {Eichler}, D. and {G{\"o}{\u g}{\"u}{\c s}}, E. and
	{Ubertini}, P. and {Walter}, R. and {Woods}, P. and {Wilson}, C.~A. and
	{Wachter}, S. and {Bazzano}, A.},
    title = "{A Possible Magnetar Nature for IGR J16358-4726}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0610768},
 keywords = {Stars: Pulsars: Individual: Alphanumeric: IGR J16358-4726},
     year = 2007,
    month = mar,
   volume = 657,
    pages = {994-1003},
      doi = {10.1086/510374},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2007ApJ...657..994P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Patel2004,
   author = {{Patel}, S.~K. and {Kouveliotou}, C. and {Tennant}, A. and {Woods}, P.~M. and
	{King}, A. and {Finger}, M.~H. and {Ubertini}, P. and {Winkler}, C. and
	{Courvoisier}, {T.~J.-L.} and {van der Klis}, M. and {Wachter}, S. and
	{Gaensler}, B.~M. and {Phillips}, C.~J.},
    title = "{The Peculiar X-Ray Transient IGR J16358-4726}",
  journal = {ApJL},
   eprint = {arXiv:astro-ph/0307542},
 keywords = {Stars: Pulsars: Individual: Alphanumeric: IGR J16358-4726},
     year = 2004,
    month = feb,
   volume = 602,
    pages = {L45-L48},
      doi = {10.1086/382210},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004ApJ...602L..45P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Michel1987,
   author = {{Michel}, F.~C.},
    title = "{Origin of millisecond pulsars}",
  journal = {Nat},
     year = 1987,
    month = sep,
   volume = 329,
    pages = {310-312},
      doi = {10.1038/329310a0},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1987Natur.329..310M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Miyaji1980,
   author = {{Miyaji}, S. and {Nomoto}, K. and {Yokoi}, K. and {Sugimoto}, D.
	},
    title = "{Supernova Triggered by Electron Captures}",
  journal = {PASJ},
     year = 1980,
   volume = 32,
    pages = {303-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1980PASJ...32..303M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nespoli2010,
   author = {{Nespoli}, E. and {Fabregat}, J. and {Mennickent}, R.~E.},
    title = "{K-band spectroscopy of IGR J16358-4726 and IGR J16393-4643: two new symbiotic X-ray binaries}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0910.0990},
 primaryClass = "astro-ph.HE",
 keywords = {X-rays: binaries, stars: neutron, stars: individual: IGR J16358-4726, stars: individual: IGR J16393-4643},
     year = 2010,
    month = jun,
   volume = 516,
    pages = {A94+},
      doi = {10.1051/0004-6361/200913410},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2010A%26A...516A..94N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nespoli2008,
   author = {{Nespoli}, E. and {Fabregat}, J. and {Mennickent}, R.~E.},
    title = "{IGR J16358-4726 and IGR J16393-4643: two new symbiotic X-ray binaries}",
  journal = {The Astronomer's Telegram},
 keywords = {Infra-Red, X-ray, Binaries, Neutron Stars},
     year = 2008,
    month = mar,
   volume = 1450,
    pages = {1-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2008ATel.1450....1N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lutovinov2005,
   author = {{Lutovinov}, A. and {Revnivtsev}, M. and {Gilfanov}, M. and
	{Shtykovskiy}, P. and {Molkov}, S. and {Sunyaev}, R.},
    title = "{INTEGRAL insight into the inner parts of the Galaxy. High mass X-ray binaries}",
  journal = {A\&A},
   eprint = {arXiv:astro-ph/0411550},
 keywords = {Galaxy: structure, binaries: general, X-rays: binaries},
     year = 2005,
    month = dec,
   volume = 444,
    pages = {821-829},
      doi = {10.1051/0004-6361:20042392},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2005A%26A...444..821L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Masetti2007,
   author = {{Masetti}, N. and {Landi}, R. and {Pretorius}, M.~L. and {Sguera}, V. and
	{Bird}, A.~J. and {Perri}, M. and {Charles}, P.~A. and {Kennea}, J.~A. and
	{Malizia}, A. and {Ubertini}, P.},
    title = "{IGR J16194-2810: a new symbiotic X-ray binary}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0704.3682},
 keywords = {astrometry, stars: binaries: general, X-rays: binaries, stars: neutron, stars: individual: IGR J16194-2810},
     year = 2007,
    month = jul,
   volume = 470,
    pages = {331-337},
      doi = {10.1051/0004-6361:20077509},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2007A%26A...470..331M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Masetti2006,
   author = {{Masetti}, N. and {Orlandini}, M. and {Palazzi}, E. and {Amati}, L. and
	{Frontera}, F.},
    title = "{M-type giants as optical counterparts of X-ray sources 4U 1700+24 and 4U 1954+319}",
  journal = {A\&A},
   eprint = {arXiv:astro-ph/0603227},
 keywords = {astrometry, stars: binaries: general, X-rays: binaries, stars: neutron, stars: individuals: 4U 1700+24, stars: individual: 4U 1954+319},
     year = 2006,
    month = jul,
   volume = 453,
    pages = {295-299},
      doi = {10.1051/0004-6361:20065025},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2006A%26A...453..295M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Masetti2002,
   author = {{Masetti}, N. and {Dal Fiume}, D. and {Cusumano}, G. and {Amati}, L. and
	{Bartolini}, C. and {Del Sordo}, S. and {Frontera}, F. and {Guarnieri}, A. and
	{Orlandini}, M. and {Palazzi}, E. and {Parmar}, A.~N. and {Piccioni}, A. and
	{Santangelo}, A.},
    title = "{X-ray and optical monitoring of the peculiar source 4U 1700+24/V934 Her}",
  journal = {A\&A},
   eprint = {arXiv:astro-ph/0111164},
 keywords = {X-RAYS: BINARIES, STARS: INDIVIDUAL: 4U 1700+24/V934 HER, STARS: NEUTRON, STARS: LATE-TYPE -, amp;LSTROK;INEBREAK STARS: DISTANCES},
     year = 2002,
    month = jan,
   volume = 382,
    pages = {104-117},
      doi = {10.1051/0004-6361:20011543},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2002A%26A...382..104M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Liu2006,
   author = {{Liu}, Q.~Z. and {van Paradijs}, J. and {van den Heuvel}, E.~P.~J.
	},
    title = "{Catalogue of high-mass X-ray binaries in the Galaxy (4th edition)}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0707.0549},
 keywords = {catalogs, X-ray: binaries, stars: emission-line, Be, stars: binaries: general},
     year = 2006,
    month = sep,
   volume = 455,
    pages = {1165-1168},
      doi = {10.1051/0004-6361:20064987},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2006A%26A...455.1165L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Liu2007,
   author = {{Liu}, Q.~Z. and {van Paradijs}, J. and {van den Heuvel}, E.~P.~J.
	},
    title = "{A catalogue of low-mass X-ray binaries in the Galaxy, LMC, and SMC (Fourth edition)}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0707.0544},
 keywords = {binaries: close, stars: late-type, X-rays: binaries, catalogs},
     year = 2007,
    month = jul,
   volume = 469,
    pages = {807-810},
      doi = {10.1051/0004-6361:20077303},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2007A%26A...469..807L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Liu2005,
   author = {{Liu}, Q.~Z. and {van Paradijs}, J. and {van den Heuvel}, E.~P.~J.
	},
    title = "{High-mass X-ray binaries in the Magellanic Clouds}",
  journal = {A\&A},
 keywords = {stars: early-type, X-rays: binaries, Magellanic Clouds, catalogs},
     year = 2005,
    month = nov,
   volume = 442,
    pages = {1135-1138},
      doi = {10.1051/0004-6361:20053718},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2005A%26A...442.1135L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lovelace1995,
   author = {{Lovelace}, R.~V.~E. and {Romanova}, M.~M. and {Bisnovatyi-Kogan}, G.~S.
	},
    title = "{Spin-up/spin-down of magnetized stars with accretion discs and outflows}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/9412030},
 keywords = {ACCRETION, ACCRETION DISCS, STARS: MAGNETIC FIELDS, STARS: NEUTRON, STARS: ROTATION, ISM: JETS AND OUTFLOWS},
     year = 1995,
    month = jul,
   volume = 275,
    pages = {244-254},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1995MNRAS.275..244L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lovelace1999,
   author = {{Lovelace}, R.~V.~E. and {Romanova}, M.~M. and {Bisnovatyi-Kogan}, G.~S.
	},
    title = "{Magnetic Propeller Outflows}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/9811369},
 keywords = {ACCRETION, ACCRETION DISKS, MAGNETIC FIELDS, PLASMAS, STARS: MAGNETIC FIELDS, X-RAYS: STARS},
     year = 1999,
    month = mar,
   volume = 514,
    pages = {368-372},
      doi = {10.1086/306945},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1999ApJ...514..368L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lattimer2007,
   author = {{Lattimer}, J.~M. and {Prakash}, M.},
    title = "{Neutron star observations: Prognosis for equation of state constraints}",
  journal = {Physics Reports},
   eprint = {arXiv:astro-ph/0612440},
     year = 2007,
    month = apr,
   volume = 442,
    pages = {109-165},
      doi = {10.1016/j.physrep.2007.02.003},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2007PhR...442..109L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lattimer2004,
   author = {{Lattimer}, J.~M. and {Prakash}, M.},
    title = "{The Physics of Neutron Stars}",
  journal = {Science},
   eprint = {arXiv:astro-ph/0405262},
     year = 2004,
    month = apr,
   volume = 304,
    pages = {536-542},
      doi = {10.1126/science.1090720},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004Sci...304..536L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@BOOK{Lipunov1992,
   author = {{Lipunov}, V.~M. and {B{\"o}rner}, G. and {Wadhwa}, R.~S.},
    title = "{Astrophysics of Neutron Stars}",
 keywords = {ACCRETION, MAGNETFELDER, MAGNETIC FIELDS, NEUTRONENSTERNE, NEUTRON STARS, R{\"O}NTGENQUELLE, STELLAR EVOLUTION, STERNENENTWICKLUNG, X-RAY SOURCES},
booktitle = {Astronomische Nachrichten Supplement},
     year = 1992,
   editor = "{Lipunov, V.~M., B{\"o}rner, G., \& Wadhwa, R.~S.}",
   adsurl = {http://ukads.nottingham.ac.uk/abs/1992ans..book.....L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lipunov1988,
   author = {{Lipunov}, V.~M. and {Postnov}, K.~A.},
    title = "{The joint evolution of normal and compact magnetized stars in close binaries - Analytical description and statistical simulation}",
  journal = {Ap\&SS},
 keywords = {BINARY STARS, COMPUTATIONAL ASTROPHYSICS, ELLIPTICAL GALAXIES, MAGNETIC STARS, SPIRAL GALAXIES, STELLAR EVOLUTION, GRAVITATIONAL WAVES, MONTE CARLO METHOD, STELLAR MASS, STELLAR ORBITS, STELLAR WINDS, WHITE DWARF STARS},
     year = 1988,
    month = jun,
   volume = 145,
    pages = {1-45},
      doi = {10.1007/BF00645692},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1988Ap%26SS.145....1L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lipunov1987,
   author = {{Lipunov}, V.~M.},
    title = "{The ecology of rotators}",
  journal = {Ap\&SS},
 keywords = {ANGULAR MOMENTUM, NEUTRON STARS, STELLAR MAGNETIC FIELDS, STELLAR MASS, SUPERMASSIVE STARS, WHITE DWARF STARS, ACTIVE GALACTIC NUCLEI, CATACLYSMIC VARIABLES, MAGNETIC STARS, PULSARS, QUASARS},
     year = 1987,
    month = apr,
   volume = 132,
    pages = {1-51},
      doi = {10.1007/BF00637779},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1987Ap%26SS.132....1L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lipunov1982,
   author = {{Lipunov}, V.~M.},
    title = "{Supercritical Disk Accretion onto Magnetized Neutron Stars}",
  journal = {Soviet Astronomy},
     year = 1982,
    month = feb,
   volume = 26,
    pages = {54-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1982SvA....26...54L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kiel2008,
   author = {{Kiel}, P.~D. and {Hurley}, J.~R. and {Bailes}, M. and {Murray}, J.~R.
	},
    title = "{Populating the Galaxy with pulsars - I. Stellar and binary evolution}",
  journal = {MNRAS},
archivePrefix = "arXiv",
   eprint = {0805.0059},
 keywords = {binaries: close , stars: evolution , stars: neutron , pulsars: general , Galaxy: stellar content},
     year = 2008,
    month = jul,
   volume = 388,
    pages = {393-415},
      doi = {10.1111/j.1365-2966.2008.13402.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2008MNRAS.388..393K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kiel2006,
   author = {{Kiel}, P.~D. and {Hurley}, J.~R.},
    title = "{Populating the Galaxy with low-mass X-ray binaries}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0605080},
 keywords = {binaries: close: stars: evolution: stars: low-mass, brown dwarfs: stars: neutron: Galaxy: stellar content: X-rays: binaries, binaries: close, stars: evolution, stars: low-mass, brown dwarfs, stars: neutron, Galaxy: stellar content, X-rays: binaries},
     year = 2006,
    month = jul,
   volume = 369,
    pages = {1152-1166},
      doi = {10.1111/j.1365-2966.2006.10400.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2006MNRAS.369.1152K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lamers1995,
   author = {{Lamers}, H.~J.~G.~L.~M. and {Snow}, T.~P. and {Lindholm}, D.~M.
	},
    title = "{Terminal Velocities and the Bistability of Stellar Winds}",
  journal = {ApJ},
 keywords = {STARS: EARLY-TYPE, STARS: MASS LOSS, STARS: SUPERGIANTS, ULTRAVIOLET: STARS},
     year = 1995,
    month = dec,
   volume = 455,
    pages = {269-+},
      doi = {10.1086/176575},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1995ApJ...455..269L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@BOOK{Lang1992,
   author = {{Lang}, K.~R.},
    title = "{Astrophysical Data I. Planets and Stars.}",
 keywords = {TABLES, ASTRONOMICAL CONSTANTS, CATALOGS, PLANETS, PLANET SATELLITES, STARS, STAR CLUSTERS},
booktitle = {Astrophysical Data I.~ Planets and Stars, X, 937 pp.~33 figs..~ Springer-Verlag Berlin Heidelberg New York},
     year = 1992,
   editor = "{Lang, K.~R.}",
   adsurl = {http://ukads.nottingham.ac.uk/abs/1992adps.book.....L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ivanova2008,
   author = {{Ivanova}, N. and {Heinke}, C.~O. and {Rasio}, F.~A. and {Belczynski}, K. and
	{Fregeau}, J.~M.},
    title = "{Formation and evolution of compact binaries in globular clusters - II. Binaries with neutron stars}",
  journal = {MNRAS},
archivePrefix = "arXiv",
   eprint = {0706.4096},
 keywords = {stellar dynamics , binaries: close , binaries: general , stars: neutron , pulsars: general , globular clusters: general , X-rays: binaries},
     year = 2008,
    month = may,
   volume = 386,
    pages = {553-576},
      doi = {10.1111/j.1365-2966.2008.13064.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2008MNRAS.386..553I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Kaplan2007,
   author = {{Kaplan}, D.~L. and {Levine}, A.~M. and {Chakrabarty}, D. and
	{Morgan}, E.~H. and {Erb}, D.~K. and {Gaensler}, B.~M. and {Moon}, {D.-S.} and
	{Cameron}, P.~B.},
    title = "{Lost and Found: A New Position and Infrared Counterpart for the X-Ray Binary Scutum X-1}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0701092},
 keywords = {Infrared: Stars, Stars: Pulsars: General, stars: individual (Sct X-1), X-Rays: Binaries},
     year = 2007,
    month = may,
   volume = 661,
    pages = {437-446},
      doi = {10.1086/513712},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2007ApJ...661..437K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Katz1983,
   author = {{Katz}, J.~I.},
    title = "{Stellar collapse, pulsars, and globular clusters}",
  journal = {A\&A},
 keywords = {GLOBULAR CLUSTERS, GRAVITATIONAL COLLAPSE, PULSARS, STELLAR EVOLUTION, X RAY SOURCES, NEUTRON STARS, STELLAR WINDS, SUPERNOVA REMNANTS},
     year = 1983,
    month = nov,
   volume = 128,
    pages = {L1+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1983A%26A...128L...1K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Katz1975,
   author = {{Katz}, J.~I.},
    title = "{Two kinds of stellar collapse}",
  journal = {Nat},
 keywords = {BINARY STARS, GLOBULAR CLUSTERS, GRAVITATIONAL COLLAPSE, STELLAR EVOLUTION, X RAY SOURCES, ASTROPHYSICS, ORBITAL ELEMENTS, STELLAR MASS EJECTION, X RAY STARS},
     year = 1975,
    month = feb,
   volume = 253,
    pages = {698-+},
      doi = {10.1038/253698a0},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1975Natur.253..698K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Illarionov1990,
   author = {{Illarionov}, A.~F. and {Kompaneets}, D.~A.},
    title = "{A Spin-Down Mechanism for Accreting Neutron Stars}",
  journal = {MNRAS},
     year = 1990,
    month = nov,
   volume = 247,
    pages = {219-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1990MNRAS.247..219I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Illarionov1975,
   author = {{Illarionov}, A.~F. and {Sunyaev}, R.~A.},
    title = "{Why the Number of Galactic X-ray Stars Is so Small?}",
  journal = {A\&A},
     year = 1975,
    month = feb,
   volume = 39,
    pages = {185-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1975A%26A....39..185I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hurley2010,
   author = {{Hurley}, J.~R. and {Tout}, C.~A. and {Wickramasinghe}, D.~T. and
	{Ferrario}, L. and {Kiel}, P.~D.},
    title = "{Formation of binary millisecond pulsars by accretion-induced collapse of white dwarfs}",
  journal = {MNRAS},
 keywords = {binaries: close, pulsars: general, white dwarfs, Galaxy: stellar content},
     year = 2010,
    month = mar,
   volume = 402,
    pages = {1437-1448},
      doi = {10.1111/j.1365-2966.2009.15988.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2010MNRAS.402.1437H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hurley2000,
   author = {{Hurley}, J.~R. and {Pols}, O.~R. and {Tout}, C.~A.},
    title = "{Comprehensive analytic formulae for stellar evolution as a function of mass and metallicity}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0001295},
 keywords = {METHODS: ANALYTICAL, STARS: EVOLUTION, STARS: FUNDAMENTAL PARAMETERS, STARS: MASS-LOSS, STARS: POPULATION II, GALAXIES: STELLAR CONTENT},
     year = 2000,
    month = jul,
   volume = 315,
    pages = {543-569},
      doi = {10.1046/j.1365-8711.2000.03426.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2000MNRAS.315..543H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Hurley2002,
   author = {{Hurley}, J.~R. and {Tout}, C.~A. and {Pols}, O.~R.},
    title = "{Evolution of binary stars and the effect of tides on binary populations}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0201220},
 keywords = {METHODS: ANALYTICAL, METHODS: STATISTICAL, BINARIES: GENERAL, STARS: EVOLUTION, STARS: VARIABLES: OTHER, GALAXIES: STELLAR CONTENT},
     year = 2002,
    month = feb,
   volume = 329,
    pages = {897-928},
      doi = {10.1046/j.1365-8711.2002.05038.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2002MNRAS.329..897H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hansen1997,
   author = {{Hansen}, B.~M.~S. and {Phinney}, E.~S.},
    title = "{The pulsar kick velocity distribution}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/9708071},
 keywords = {PULSARS, VELOCITY DISTRIBUTION, CELESTIAL MECHANICS, MONTE CARLO METHOD, GALACTIC EVOLUTION, STATISTICAL ANALYSIS, MAXWELL EQUATION, BINARY STARS},
     year = 1997,
    month = nov,
   volume = 291,
    pages = {569-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1997MNRAS.291..569H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hartman1997,
   author = {{Hartman}, J.~W. and {Bhattacharya}, D. and {Wijers}, R. and
	{Verbunt}, F.},
    title = "{A study of the evolution of radio pulsars through improved population synthesis.}",
  journal = {A\&A},
 keywords = {STARS: NEUTRON, PULSARS: GENERAL},
     year = 1997,
    month = jun,
   volume = 322,
    pages = {477-488},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1997A%26A...322..477H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hinkle2006,
   author = {{Hinkle}, K.~H. and {Fekel}, F.~C. and {Joyce}, R.~R. and {Wood}, P.~R. and
	{Smith}, V.~V. and {Lebzelter}, T.},
    title = "{Infrared Spectroscopy of Symbiotic Stars. IV. V2116 Ophiuchi/GX 1+4, The Neutron Star Symbiotic}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0512253},
 keywords = {Stars: Binaries: Symbiotic, Infrared: Stars, stars: individual (V2116 Oph), Stars: Late-Type},
     year = 2006,
    month = apr,
   volume = 641,
    pages = {479-487},
      doi = {10.1086/500350},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2006ApJ...641..479H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Hobbs2005,
   author = {{Hobbs}, G. and {Lorimer}, D.~R. and {Lyne}, A.~G. and {Kramer}, M.
	},
    title = "{A statistical study of 233 pulsar proper motions}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0504584},
 keywords = {stars: kinematics, pulsars: general},
     year = 2005,
    month = jul,
   volume = 360,
    pages = {974-992},
      doi = {10.1111/j.1365-2966.2005.09087.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2005MNRAS.360..974H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Han2003,
   author = {{Han}, Z. and {Podsiadlowski}, P. and {Maxted}, P.~F.~L. and
	{Marsh}, T.~R.},
    title = "{The origin of subdwarf B stars - II}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0301380},
 keywords = {binaries: close, subdwarfs, white dwarfs},
     year = 2003,
    month = may,
   volume = 341,
    pages = {669-691},
      doi = {10.1046/j.1365-8711.2003.06451.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2003MNRAS.341..669H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Han2004,
   author = {{Han}, Z. and {Podsiadlowski}, P.},
    title = "{The single-degenerate channel for the progenitors of Type Ia supernovae}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0309618},
 keywords = {binaries: close, stars: evolution, supernovae: general, white dwarfs},
     year = 2004,
    month = jun,
   volume = 350,
    pages = {1301-1309},
      doi = {10.1111/j.1365-2966.2004.07713.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004MNRAS.350.1301H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ghosh1979b,
   author = {{Ghosh}, P. and {Lamb}, F.~K.},
    title = "{Accretion by rotating magnetic neutron stars. III - Accretion torques and period changes in pulsating X-ray sources}",
  journal = {ApJ},
 keywords = {MAGNETIC STARS, NEUTRON STARS, STELLAR MASS ACCRETION, STELLAR ROTATION, X RAY SOURCES, ANGULAR VELOCITY, KEPLER LAWS, MAGNETOHYDRODYNAMICS, NUMERICAL ANALYSIS, PERIODIC VARIATIONS, SPIN REDUCTION, STELLAR LUMINOSITY, STELLAR MAGNETIC FIELDS, STELLAR WINDS, TORQUE},
     year = 1979b,
    month = nov,
   volume = 234,
    pages = {296-316},
      doi = {10.1086/157498},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1979ApJ...234..296G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ghosh1979a,
   author = {{Ghosh}, P. and {Lamb}, F.~K.},
    title = "{Accretion by rotating magnetic neutron stars. II - Radial and vertical structure of the transition zone in disk accretion}",
  journal = {ApJ},
 keywords = {MAGNETIC STARS, NEUTRON STARS, STELLAR MASS ACCRETION, BOUNDARY LAYER FLOW, BOUNDARY LAYERS, DISKS (SHAPES), EARTH MAGNETOSPHERE, KELVIN-HELMHOLTZ INSTABILITY, KEPLER LAWS, STELLAR MAGNETIC FIELDS, STELLAR ROTATION, TURBULENT DIFFUSION},
     year = 1979a,
    month = aug,
   volume = 232,
    pages = {259-276},
      doi = {10.1086/157285},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1979ApJ...232..259G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ghosh1978,
   author = {{Ghosh}, P. and {Lamb}, F.~K.},
    title = "{Disk accretion by magnetic neutron stars}",
  journal = {ApJL},
 keywords = {MAGNETIC STARS, NEUTRON STARS, STELLAR MASS ACCRETION, STELLAR ROTATION, X RAY SOURCES, DISKS (SHAPES), EARTH MAGNETOSPHERE, STELLAR MAGNETIC FIELDS, STELLAR STRUCTURE},
     year = 1978,
    month = jul,
   volume = 223,
    pages = {L83-L87},
      doi = {10.1086/182734},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1978ApJ...223L..83G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Goldreich1992,
   author = {{Goldreich}, P. and {Reisenegger}, A.},
    title = "{Magnetic field decay in isolated neutron stars}",
  journal = {ApJ},
 keywords = {CHARGED PARTICLES, MAGNETIC FLUX, MAGNETIC STARS, NEUTRON STARS, STELLAR MAGNETIC FIELDS, DECAY, EARLY STARS, PULSARS, X RAY BINARIES},
     year = 1992,
    month = aug,
   volume = 395,
    pages = {250-258},
      doi = {10.1086/171646},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1992ApJ...395..250G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Davidson1973,
   author = {{Davidson}, K. and {Ostriker}, J.~P.},
    title = "{Neutron-Star Accretion in a Stellar Wind: Model for a Pulsed X-Ray Source}",
  journal = {ApJ},
     year = 1973,
    month = jan,
   volume = 179,
    pages = {585-598},
      doi = {10.1086/151897},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1973ApJ...179..585D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Davies1979,
   author = {{Davies}, R.~E. and {Fabian}, A.~C. and {Pringle}, J.~E.},
    title = "{Spindown of neutron stars in close binary systems}",
  journal = {MNRAS},
 keywords = {BINARY STARS, MAGNETIC STARS, NEUTRON STARS, STELLAR EVOLUTION, STELLAR ROTATION, ANGULAR VELOCITY, RATES (PER TIME), STELLAR ENVELOPES, X RAY STARS},
     year = 1979,
    month = mar,
   volume = 186,
    pages = {779-782},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1979MNRAS.186..779D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Davies1981,
   author = {{Davies}, R.~E. and {Pringle}, J.~E.},
    title = "{Spindown of neutron stars in close binary systems. II}",
  journal = {MNRAS},
 keywords = {BINARY STARS, MAGNETIC STARS, NEUTRON STARS, SPIN DYNAMICS, STELLAR ROTATION, STELLAR MODELS, X RAY SOURCES},
     year = 1981,
    month = jul,
   volume = 196,
    pages = {209-224},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1981MNRAS.196..209D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Farrell2010,
   author = {{Farrell}, S.~A. and {Gosling}, A.~J. and {Webb}, N.~A. and
	{Barret}, D. and {Rosen}, S.~R. and {Sakano}, M. and {Pancrazi}, B.
	},
    title = "{A New 626 s periodic X-ray source in the direction of the Galactic center}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {1008.4352},
 primaryClass = "astro-ph.HE",
 keywords = {accretion, accretion disks, binaries: general, pulsars: individual: 2XMM J174016.0{\amp}ndash;290337, X-rays: binaries},
     year = 2010,
    month = nov,
   volume = 523,
    pages = {A50+},
      doi = {10.1051/0004-6361/201014074},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2010A%26A...523A..50F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Cordes2004,
   author = {{Cordes}, J.~M. and {Kramer}, M. and {Lazio}, T.~J.~W. and {Stappers}, B.~W. and
	{Backer}, D.~C. and {Johnston}, S.},
    title = "{Pulsars as tools for fundamental physics {\amp} astrophysics}",
  journal = {New Astronomy Review},
   eprint = {arXiv:astro-ph/0505555},
     year = 2004,
    month = dec,
   volume = 48,
    pages = {1413-1438},
      doi = {10.1016/j.newar.2004.09.040},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004NewAR..48.1413C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Corbet2008,
   author = {{Corbet}, R.~H.~D. and {Sokoloski}, J.~L. and {Mukai}, K. and
	{Markwardt}, C.~B. and {Tueller}, J.},
    title = "{A Comparison of the Variability of the Symbiotic X-Ray Binaries GX 1+4, 4U 1954+31, and 4U 1700+24 from Swift BAT and RXTE ASM Observations}",
  journal = {ApJ},
archivePrefix = "arXiv",
   eprint = {0711.1519},
 keywords = {Stars: Binaries: Symbiotic, Stars: Individual: Alphanumeric: GX 1+4, stars: individual (4U 1954+31), stars: individual (4U 1700+24), Stars: Neutron, X-Rays: Binaries},
     year = 2008,
    month = mar,
   volume = 675,
    pages = {1424-1435},
      doi = {10.1086/526337},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2008ApJ...675.1424C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Chakrabarty1997,
   author = {{Chakrabarty}, D. and {Roche}, P.},
    title = "{The Symbiotic Neutron Star Binary GX 1+4/V2116 Ophiuchi}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/9706048},
 keywords = {ACCRETION, ACCRETION DISKS, STARS: PULSARS: INDIVIDUAL ALPHANUMERIC: GX 1+4, STARS: INDIVIDUAL CONSTELLATION NAME: V2116 OPHIUCHI, STARS: NEUTRON, STARS: BINARIES: SYMBIOTIC, X-RAYS: STARS},
     year = 1997,
    month = nov,
   volume = 489,
    pages = {254-+},
      doi = {10.1086/304779},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1997ApJ...489..254C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Buning2004,
   author = {{B{\"u}ning}, A. and {Ritter}, H.},
    title = "{Long-term evolution of compact binaries  with irradiation feedback}",
  journal = {A\&A},
   eprint = {arXiv:astro-ph/0403306},
 keywords = {stars: binaries: close, stars: novae, cataclysmic variables, stars: evolution, stars: mass-loss, X-rays: binaries},
     year = 2004,
    month = aug,
   volume = 423,
    pages = {281-299},
      doi = {10.1051/0004-6361:20035678},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004A%26A...423..281B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Brown2004,
   author = {{Brown}, G.~E. and {Lee}, {C.-H.}},
    title = "{The case for Case C mass transfer in the galactic evolution of black hole binaries}",
  journal = {NewA},
   eprint = {arXiv:astro-ph/0311065},
 keywords = {Black hole physics, Binaries: close, Accretion, accretion disks},
     year = 2004,
    month = mar,
   volume = 9,
    pages = {225-237},
      doi = {10.1016/j.newast.2003.10.005},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004NewA....9..225B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Brandt1995,
   author = {{Brandt}, N. and {Podsiadlowski}, P.},
    title = "{The effects of high-velocity supernova kicks on the orbital properties and sky distributions of neutron-star binaries}",
  journal = {MNRAS},
 keywords = {BINARIES: GENERAL, STARS: NEUTRON, STARS: ROTATION, GALAXY: STELLAR CONTENT, X-RAYS: STARS},
     year = 1995,
    month = may,
   volume = 274,
    pages = {461-484},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1995MNRAS.274..461B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bondi1944,
   author = {{Bondi}, H. and {Hoyle}, F.},
    title = "{On the mechanism of accretion by stars}",
  journal = {MNRAS},
     year = 1944,
   volume = 104,
    pages = {273-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1944MNRAS.104..273B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bodaghee2006,
   author = {{Bodaghee}, A. and {Walter}, R. and {Zurita Heras}, J.~A. and
	{Bird}, A.~J. and {Courvoisier}, {T.~J.-L.} and {Malizia}, A. and
	{Terrier}, R. and {Ubertini}, P.},
    title = "{IGR J16393-4643: a new heavily-obscured X-ray pulsar}",
  journal = {A\&A},
   eprint = {arXiv:astro-ph/0510112},
 keywords = {gamma-rays: observations, X-rays: binaries, pulsars: individuals: IGR J16393-4643, pulsars: individuals: AX J1639.0-4642},
     year = 2006,
    month = mar,
   volume = 447,
    pages = {1027-1034},
      doi = {10.1051/0004-6361:20053809},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2006A%26A...447.1027B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Bisnovatyi-Kogan1974,
   author = {{Bisnovatyi-Kogan}, G.~S. and {Komberg}, B.~V.},
    title = "{Pulsars and close binary systems}",
  journal = {Astron. Zh.},
     year = 1974,
    month = apr,
   volume = 51,
    pages = {373-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1974AZh....51..373B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bisnovatyi-Kogan1991,
   author = {{Bisnovatyi-Kogan}, G.~S.},
    title = "{Rotational equilibrium of long-periodic X-ray pulsars}",
  journal = {A\&A},
 keywords = {PULSARS, STELLAR ROTATION, X RAY BINARIES, STELLAR MAGNETOSPHERES, STELLAR WINDS},
     year = 1991,
    month = may,
   volume = 245,
    pages = {528-530},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1991A%26A...245..528B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bildsten1997,
   author = {{Bildsten}, L. and {Chakrabarty}, D. and {Chiu}, J. and {Finger}, M.~H. and
	{Koh}, D.~T. and {Nelson}, R.~W. and {Prince}, T.~A. and {Rubin}, B.~C. and
	{Scott}, D.~M. and {Stollberg}, M. and {Vaughan}, B.~A. and
	{Wilson}, C.~A. and {Wilson}, R.~B.},
    title = "{Observations of Accreting Pulsars}",
  journal = {ApJS},
   eprint = {arXiv:astro-ph/9707125},
 keywords = {ACCRETION, ACCRETION DISKS, STARS: BINARIES: CLOSE, STARS: PULSARS: GENERAL, STARS: MAGNETIC FIELDS, X-RAYS: STARS},
     year = 1997,
    month = dec,
   volume = 113,
    pages = {367-+},
      doi = {10.1086/313060},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1997ApJS..113..367B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@BOOK{Beskin1993,
   author = {{Beskin}, V.~S. and {Gurevich}, A.~V. and {Istomin}, Y.~N.},
    title = "{Physics of the pulsar magnetosphere}",
 keywords = {STELLAR PHYSICS, PULSAR MAGNETOSPHERES, ATMOSPHERIC PHYSICS, RADIO STARS, NEUTRON STARS, ELECTRODYNAMICS, ELECTRON-POSITRON PLASMAS, RADIO EMISSION, STELLAR RADIATION, EMISSION SPECTRA, STELLAR EVOLUTION, STAR FORMATION, BINARY STARS, STELLAR STRUCTURE, BOUNDARY LAYERS, NONUNIFORM PLASMAS, DISTRIBUTION FUNCTIONS, RELAXATION OSCILLATORS, STELLAR ROTATION},
booktitle = {Book,},
     year = 1993,
    month = jan,
   editor = "{Gurevich, A., Beskin, V., \& Istomin, Y.}",
   adsurl = {http://ukads.nottingham.ac.uk/abs/1993ppm..book.....B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Barkat1974,
   author = {{Barkat}, Z. and {Reiss}, Y. and {Rakavy}, G.},
    title = "{Stars in the mass ratio range from 7 to 10 as candidates for pulsar progenitors}",
  journal = {ApJL},
 keywords = {MASS RATIOS, PULSARS, STELLAR EVOLUTION, STELLAR MASS, ASTRONOMICAL MODELS, CARBON, HELIUM, HYDROGEN, NUCLEAR FUSION, STELLAR STRUCTURE},
     year = 1974,
    month = oct,
   volume = 193,
    pages = {L21-L23},
      doi = {10.1086/181622},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1974ApJ...193L..21B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Murset1997,
   author = {{M\"{u}rset}, U. and {Wolff}, B. and {Jordan}, S.},
    title = "{X-ray properties of symbiotic stars. II. Systems with colliding winds.}",
  journal = {A\&A},
 keywords = {BINARIES: SYMBIOTIC, STARS: INDIVIDUAL: EG AND, STARS: INDIVIDUAL: PU VUL, STARS: INDIVIDUAL: HEN 3-1591, STARS: MASS-LOSS, X-RAYS: STARS},
     year = 1997,
    month = mar,
   volume = 319,
    pages = {201-210},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1997A%26A...319..201M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lu2009,
   author = {{L{\"u}}, G. and {Zhu}, C. and {Wang}, Z. and {Wang}, N.},
    title = "{An alternative symbiotic channel to Type Ia supernovae}",
  journal = {MNRAS},
 keywords = {binaries: symbiotic , stars: evolution , stars: mass-loss , supernovae: general},
     year = 2009,
    month = jun,
   volume = 396,
    pages = {1086-1095},
      doi = {10.1111/j.1365-2966.2009.14777.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2009MNRAS.396.1086L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lu2011,
   author = {{L{\"u}}, G. and {Zhu}, C. and {Wang}, Z. and {Huo}, W. and
	{Yang}, Y.},
    title = "{Gamma-ray sources like V407 Cygni in symbiotic stars}",
  journal = {MNRAS},
 keywords = {acceleration of particles, binaries: symbiotic, stars: individual: V407 Cygni, gamma-rays: general},
     year = 2011,
    month = may,
   volume = 413,
    pages = {L11-L14},
      doi = {10.1111/j.1745-3933.2011.01021.x},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2011MNRAS.413L..11L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Iben1996,
   author = {{Iben}, Jr., I. and {Tutukov}, A.~V. and {Yungelson}, L.~R.},
    title = "{On the Origin of Hydrogen-deficient Supergiants and Their Relation to R Coronae Borealis Stars and Non-DA White Dwarfs}",
  journal = {ApJ},
 keywords = {STARS: BINARIES: CLOSE, STARS: EVOLUTION, STARS: INTERIORS, STARS: STATISTICS, STARS: WHITE DWARFS, STARS: VARIABLES: OTHER R CORONAE BOREALIS, STARS: SUPERGIANTS},
     year = 1996,
    month = jan,
   volume = 456,
    pages = {750-+},
      doi = {10.1086/176694},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1996ApJ...456..750I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Yungelson1995,
   author = {{Yungelson}, L. and {Livio}, M. and {Tutukov}, A. and {Kenyon}, S.~J.
	},
    title = "{A Model for the Galactic Population of Symbiotic Stars with White Dwarf Accretors}",
  journal = {ApJ},
 keywords = {GALAXY: STELLAR CONTENT, STARS: BINARIES: SYMBIOTIC, STARS: NOVAE, CATACLYSMIC VARIABLES, STARS: STATISTICS, STARS: WHITE DWARFS},
     year = 1995,
    month = jul,
   volume = 447,
    pages = {656-+},
      doi = {10.1086/175908},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1995ApJ...447..656Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Han1995a,
   author = {{Han}, Z. and {Eggleton}, P.~P. and {Podsiadlowski}, P. and
	{Tout}, C.~A.},
    title = "{The formation of barium and CH stars and related objects}",
  journal = {MNRAS},
 keywords = {STARS: AGB AND POST-AGB, BINARIES: GENERAL, STARS: EVOLUTION, STARS: MASS-LOSS, WHITE DWARFS},
     year = 1995a,
    month = dec,
   volume = 277,
    pages = {1443-1462},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1995MNRAS.277.1443H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2008A&A...491..209R,
   author = {{Revnivtsev}, M. and {Lutovinov}, A. and {Churazov}, E. and
	{Sazonov}, S. and {Gilfanov}, M. and {Grebenev}, S. and {Sunyaev}, R.
	},
    title = "{Low-mass X-ray binaries in the bulge of the Milky Way}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0805.0259},
 keywords = {binaries: general, stars: luminosity function, mass function, Galaxy: bulge, X-rays: binaries, X-rays: general},
     year = 2008,
    month = nov,
   volume = 491,
    pages = {209-217},
      doi = {10.1051/0004-6361:200810115},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2008A%26A...491..209R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Postnov2005,
   author = {{Postnov}, K.~A. and {Kuranov}, A.~G.},
    title = "{The Luminosity Function of Low-Mass X-ray Binaries in Galaxies}",
  journal = {Astronomy Letters},
   eprint = {arXiv:astro-ph/0411407},
 keywords = {low-mass X-ray binaries - mass transfer - luminosity functions},
     year = 2005,
    month = jan,
   volume = 31,
    pages = {7-14},
      doi = {10.1134/1.1854792},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2005AstL...31....7P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Revnivtsev2011,
   author = {{Revnivtsev}, M. and {Postnov}, K. and {Kuranov}, A. and {Ritter}, H.
	},
    title = "{On the nature of the break in the X-ray luminosity function of low-mass X-ray binaries}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {1011.5024},
 primaryClass = "astro-ph.GA",
 keywords = {binaries: general, stars: low-mass, stars: luminosity function, mass function, stars: neutron, X-rays: stars},
     year = 2011,
    month = feb,
   volume = 526,
    pages = {A94+},
      doi = {10.1051/0004-6361/201014726},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2011A%26A...526A..94R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gilfanov2004,
   author = {{Gilfanov}, M.},
    title = "{Low-mass X-ray binaries as a stellar mass indicator for the host galaxy}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0309454},
 keywords = {galaxies: elliptical and lenticular, cD, galaxies: fundamental parameters, galaxies: spiral, X-rays: binaries, X-rays: galaxies},
     year = 2004,
    month = mar,
   volume = 349,
    pages = {146-168},
      doi = {10.1111/j.1365-2966.2004.07473.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004MNRAS.349..146G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pfahl2003,
   author = {{Pfahl}, E. and {Rappaport}, S. and {Podsiadlowski}, P.},
    title = "{The Galactic Population of Low- and Intermediate-Mass X-Ray Binaries}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0303300},
 keywords = {Stars: Binaries: Close, Stars: Pulsars: General, Stars: Neutron, X-Rays: Stars},
     year = 2003,
    month = nov,
   volume = 597,
    pages = {1036-1048},
      doi = {10.1086/378632},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2003ApJ...597.1036P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bhattacharya1991,
   author = {{Bhattacharya}, D. and {van den Heuvel}, E.~P.~J.},
    title = "{Formation and evolution of binary and millisecond radio pulsars}",
  journal = {Phys. Rep.},
     year = 1991,
   volume = 203,
    pages = {1-124},
      doi = {10.1016/0370-1573(91)90064-S},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1991PhR...203....1B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lin2010,
   author = {{Lin}, J. and {Rappaport}, S. and {Podsiadlowski}, P. and {Nelson}, L. and
	{Paxton}, B. and {Todorov}, P.},
    title = "{LMXB and IMXB Evolution: I. The Binary Radio Pulsar PSR J1614-2230}",
  journal = {ArXiv:1012.1877},
archivePrefix = "arXiv",
   eprint = {1012.1877},
 primaryClass = "astro-ph.HE",
 keywords = {Astrophysics - High Energy Astrophysical Phenomena},
     year = 2010,
    month = dec,
   adsurl = {http://ukads.nottingham.ac.uk/abs/2010arXiv1012.1877L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Liu2007,
   author = {{Liu}, Q.~Z. and {van Paradijs}, J. and {van den Heuvel}, E.~P.~J.
	},
    title = "{A catalogue of low-mass X-ray binaries in the Galaxy, LMC, and SMC (Fourth edition)}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0707.0544},
 keywords = {binaries: close, stars: late-type, X-rays: binaries, catalogs},
     year = 2007,
    month = jul,
   volume = 469,
    pages = {807-810},
      doi = {10.1051/0004-6361:20077303},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2007A%26A...469..807L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lu2008,
   author = {{L{\"u}}, G. and {Zhu}, C. and {Han}, Z. and {Wang}, Z.},
    title = "{Chemical Abundances in Symbiotic Stars}",
  journal = {ApJ},
 keywords = {Stars: Binaries: Symbiotic, Galaxy: Stellar Content, Stars: Abundances, Stars: Evolution, Stars: White Dwarfs},
     year = 2008,
    month = aug,
   volume = 683,
    pages = {990-1005},
      doi = {10.1086/589876},
   adsurl = {http://esoads.eso.org/abs/2008ApJ...683..990L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lu2006,
   author = {{L{\"u}}, G. and {Yungelson}, L. and {Han}, Z.},
    title = "{Population synthesis for symbiotic stars with white dwarf accretors}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0608449},
 keywords = {accretion, accretion discs, binaries: symbiotic, stars: evolution, white dwarfs, Galaxy: stellar content},
     year = 2006,
    month = nov,
   volume = 372,
    pages = {1389-1406},
      doi = {10.1111/j.1365-2966.2006.10947.x},
   adsurl = {http://esoads.eso.org/abs/2006MNRAS.372.1389L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Han1995a,
   author = {{Han}, Z. and {Podsiadlowski}, P. and {Eggleton}, P.~P.},
    title = "{The formation of bipolar planetary nebulae and close white dwarf binaries}",
  journal = {MNRAS},
 keywords = {BINARIES: GENERAL, NOVAE, CATACLYSMIC VARIABLES, SUPERNOVAE: GENERAL, WHITE DWARFS, PLANETARY NEBULAE: GENERAL},
     year = 1995,
    month = feb,
   volume = 272,
    pages = {800-820},
   adsurl = {http://esoads.eso.org/abs/1995MNRAS.272..800H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Han1995b,
   author = {{Han}, Z. and {Eggleton}, P.~P. and {Podsiadlowski}, P. and
	{Tout}, C.~A.},
    title = "{The formation of barium and CH stars and related objects}",
  journal = {MNRAS},
 keywords = {STARS: AGB AND POST-AGB, BINARIES: GENERAL, STARS: EVOLUTION, STARS: MASS-LOSS, WHITE DWARFS},
     year = 1995,
    month = dec,
   volume = 277,
    pages = {1443-1462},
   adsurl = {http://esoads.eso.org/abs/1995MNRAS.277.1443H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Podsiadlowski2002,
   author = {{Podsiadlowski}, P. and {Rappaport}, S. and {Pfahl}, E.~D.},
    title = "{Evolutionary Sequences for Low- and Intermediate-Mass X-Ray Binaries}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0107261},
 keywords = {Stars: Binaries: Close, Stars: Pulsars: General, Stars: Neutron, Stars: White Dwarfs, X-Rays: Stars},
     year = 2002,
    month = feb,
   volume = 565,
    pages = {1107-1133},
      doi = {10.1086/324686},
   adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...565.1107P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Podsiadlowski2004,
   author = {{Podsiadlowski}, P. and {Langer}, N. and {Poelarends}, A.~J.~T. and
	{Rappaport}, S. and {Heger}, A. and {Pfahl}, E.},
    title = "{The Effects of Binary Evolution on the Dynamics of Core Collapse and Neutron Star Kicks}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0309588},
 keywords = {Stars: Binaries: Close, Galaxy: Globular Clusters: General, Stars: Evolution, Stars: Neutron, Stars: Supernovae: General, X-Rays: Stars},
     year = 2004,
    month = sep,
   volume = 612,
    pages = {1044-1051},
      doi = {10.1086/421713},
   adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...612.1044P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2008A&A...491..209R,
   author = {{Revnivtsev}, M. and {Lutovinov}, A. and {Churazov}, E. and
	{Sazonov}, S. and {Gilfanov}, M. and {Grebenev}, S. and {Sunyaev}, R.
	},
    title = "{Low-mass X-ray binaries in the bulge of the Milky Way}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0805.0259},
 keywords = {binaries: general, stars: luminosity function, mass function, Galaxy: bulge, X-rays: binaries, X-rays: general},
     year = 2008,
    month = nov,
   volume = 491,
    pages = {209-217},
      doi = {10.1051/0004-6361:200810115},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2008A%26A...491..209R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Postnov2005,
   author = {{Postnov}, K.~A. and {Kuranov}, A.~G.},
    title = "{The Luminosity Function of Low-Mass X-ray Binaries in Galaxies}",
  journal = {Astronomy Letters},
   eprint = {arXiv:astro-ph/0411407},
 keywords = {low-mass X-ray binaries - mass transfer - luminosity functions},
     year = 2005,
    month = jan,
   volume = 31,
    pages = {7-14},
      doi = {10.1134/1.1854792},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2005AstL...31....7P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Revnivtsev2011,
   author = {{Revnivtsev}, M. and {Postnov}, K. and {Kuranov}, A. and {Ritter}, H.
	},
    title = "{On the nature of the break in the X-ray luminosity function of low-mass X-ray binaries}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {1011.5024},
 primaryClass = "astro-ph.GA",
 keywords = {binaries: general, stars: low-mass, stars: luminosity function, mass function, stars: neutron, X-rays: stars},
     year = 2011,
    month = feb,
   volume = 526,
    pages = {A94+},
      doi = {10.1051/0004-6361/201014726},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2011A%26A...526A..94R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gilfanov2004,
   author = {{Gilfanov}, M.},
    title = "{Low-mass X-ray binaries as a stellar mass indicator for the host galaxy}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0309454},
 keywords = {galaxies: elliptical and lenticular, cD, galaxies: fundamental parameters, galaxies: spiral, X-rays: binaries, X-rays: galaxies},
     year = 2004,
    month = mar,
   volume = 349,
    pages = {146-168},
      doi = {10.1111/j.1365-2966.2004.07473.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004MNRAS.349..146G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pfahl2003,
   author = {{Pfahl}, E. and {Rappaport}, S. and {Podsiadlowski}, P.},
    title = "{The Galactic Population of Low- and Intermediate-Mass X-Ray Binaries}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0303300},
 keywords = {Stars: Binaries: Close, Stars: Pulsars: General, Stars: Neutron, X-Rays: Stars},
     year = 2003,
    month = nov,
   volume = 597,
    pages = {1036-1048},
      doi = {10.1086/378632},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2003ApJ...597.1036P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bhattacharya1991,
   author = {{Bhattacharya}, D. and {van den Heuvel}, E.~P.~J.},
    title = "{Formation and evolution of binary and millisecond radio pulsars}",
  journal = {Phys. Rep.},
     year = 1991,
   volume = 203,
    pages = {1-124},
      doi = {10.1016/0370-1573(91)90064-S},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1991PhR...203....1B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lin2010,
   author = {{Lin}, J. and {Rappaport}, S. and {Podsiadlowski}, P. and {Nelson}, L. and
	{Paxton}, B. and {Todorov}, P.},
    title = "{LMXB and IMXB Evolution: I. The Binary Radio Pulsar PSR J1614-2230}",
  journal = {ArXiv:1012.1877},
archivePrefix = "arXiv",
   eprint = {1012.1877},
 primaryClass = "astro-ph.HE",
 keywords = {Astrophysics - High Energy Astrophysical Phenomena},
     year = 2010,
    month = dec,
   adsurl = {http://ukads.nottingham.ac.uk/abs/2010arXiv1012.1877L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Liu2007,
   author = {{Liu}, Q.~Z. and {van Paradijs}, J. and {van den Heuvel}, E.~P.~J.
	},
    title = "{A catalogue of low-mass X-ray binaries in the Galaxy, LMC, and SMC (Fourth edition)}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0707.0544},
 keywords = {binaries: close, stars: late-type, X-rays: binaries, catalogs},
     year = 2007,
    month = jul,
   volume = 469,
    pages = {807-810},
      doi = {10.1051/0004-6361:20077303},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2007A%26A...469..807L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lu2008,
   author = {{L{\"u}}, G. and {Zhu}, C. and {Han}, Z. and {Wang}, Z.},
    title = "{Chemical Abundances in Symbiotic Stars}",
  journal = {ApJ},
 keywords = {Stars: Binaries: Symbiotic, Galaxy: Stellar Content, Stars: Abundances, Stars: Evolution, Stars: White Dwarfs},
     year = 2008,
    month = aug,
   volume = 683,
    pages = {990-1005},
      doi = {10.1086/589876},
   adsurl = {http://esoads.eso.org/abs/2008ApJ...683..990L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lu2006,
   author = {{L{\"u}}, G. and {Yungelson}, L. and {Han}, Z.},
    title = "{Population synthesis for symbiotic stars with white dwarf accretors}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0608449},
 keywords = {accretion, accretion discs, binaries: symbiotic, stars: evolution, white dwarfs, Galaxy: stellar content},
     year = 2006,
    month = nov,
   volume = 372,
    pages = {1389-1406},
      doi = {10.1111/j.1365-2966.2006.10947.x},
   adsurl = {http://esoads.eso.org/abs/2006MNRAS.372.1389L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Han1995a,
   author = {{Han}, Z. and {Podsiadlowski}, P. and {Eggleton}, P.~P.},
    title = "{The formation of bipolar planetary nebulae and close white dwarf binaries}",
  journal = {MNRAS},
 keywords = {BINARIES: GENERAL, NOVAE, CATACLYSMIC VARIABLES, SUPERNOVAE: GENERAL, WHITE DWARFS, PLANETARY NEBULAE: GENERAL},
     year = 1995,
    month = feb,
   volume = 272,
    pages = {800-820},
   adsurl = {http://esoads.eso.org/abs/1995MNRAS.272..800H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Han1995b,
   author = {{Han}, Z. and {Eggleton}, P.~P. and {Podsiadlowski}, P. and
	{Tout}, C.~A.},
    title = "{The formation of barium and CH stars and related objects}",
  journal = {MNRAS},
 keywords = {STARS: AGB AND POST-AGB, BINARIES: GENERAL, STARS: EVOLUTION, STARS: MASS-LOSS, WHITE DWARFS},
     year = 1995,
    month = dec,
   volume = 277,
    pages = {1443-1462},
   adsurl = {http://esoads.eso.org/abs/1995MNRAS.277.1443H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Podsiadlowski2002,
   author = {{Podsiadlowski}, P. and {Rappaport}, S. and {Pfahl}, E.~D.},
    title = "{Evolutionary Sequences for Low- and Intermediate-Mass X-Ray Binaries}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0107261},
 keywords = {Stars: Binaries: Close, Stars: Pulsars: General, Stars: Neutron, Stars: White Dwarfs, X-Rays: Stars},
     year = 2002,
    month = feb,
   volume = 565,
    pages = {1107-1133},
      doi = {10.1086/324686},
   adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...565.1107P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Podsiadlowski2004,
   author = {{Podsiadlowski}, P. and {Langer}, N. and {Poelarends}, A.~J.~T. and
	{Rappaport}, S. and {Heger}, A. and {Pfahl}, E.},
    title = "{The Effects of Binary Evolution on the Dynamics of Core Collapse and Neutron Star Kicks}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0309588},
 keywords = {Stars: Binaries: Close, Galaxy: Globular Clusters: General, Stars: Evolution, Stars: Neutron, Stars: Supernovae: General, X-Rays: Stars},
     year = 2004,
    month = sep,
   volume = 612,
    pages = {1044-1051},
      doi = {10.1086/421713},
   adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...612.1044P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Smale1998,
   author = {{Smale}, A.~P.},
    title = "{A Type I Burst with Radius Expansion Observed from Cygnus X-2 with the Rossi X-Ray Timing Explorer}",
  journal = {ApJL},
 keywords = {ACCRETION, ACCRETION DISKS, STARS: INDIVIDUAL CONSTELLATION NAME: CYGNUS X-2, STARS: NEUTRON, X-RAYS: BURSTS, X-RAYS: STARS},
     year = 1998,
    month = may,
   volume = 498,
    pages = {L141},
      doi = {10.1086/311319},
   adsurl = {http://cdsads.u-strasbg.fr/abs/1998ApJ...498L.141S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bandyopadhyay1999,
   author = {{Bandyopadhyay}, R.~M. and {Shahbaz}, T. and {Charles}, P.~A. and
	{Naylor}, T.},
    title = "{Infrared spectroscopy of low-mass X-ray binaries - II}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/9901327},
 keywords = {ACCRETION, ACCRETION DISCS, BINARIES: CLOSE, BINARIES: SPECTROSCOPIC, INFRARED: STARS, X-RAYS: STARS},
     year = 1999,
    month = jun,
   volume = 306,
    pages = {417-426},
      doi = {10.1046/j.1365-8711.1999.02547.x},
   adsurl = {http://cdsads.u-strasbg.fr/abs/1999MNRAS.306..417B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Revnivtsev2011,
   author = {{Revnivtsev}, M. and {Postnov}, K. and {Kuranov}, A. and {Ritter}, H.
	},
    title = "{On the nature of the break in the X-ray luminosity function of low-mass X-ray binaries}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {1011.5024},
 primaryClass = "astro-ph.GA",
 keywords = {binaries: general, stars: low-mass, stars: luminosity function, mass function, stars: neutron, X-rays: stars},
     year = 2011,
    month = feb,
   volume = 526,
      eid = {A94},
    pages = {A94},
      doi = {10.1051/0004-6361/201014726},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2011A%26A...526A..94R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Casares1998,
   author = {{Casares}, J. and {Charles}, P.~A. and {Kuulkers}, E.},
    title = "{The Mass of the Neutron Star in Cygnus X-2 (V1341 Cygni)}",
  journal = {ApJL},
   eprint = {arXiv:astro-ph/9711236},
 keywords = {ACCRETION, ACCRETION DISKS, STARS: BINARIES: CLOSE, STARS: INDIVIDUAL CONSTELLATION NAME: CYGNUS X-2, STARS: INDIVIDUAL CONSTELLATION NAME: V1341 CYGNI, X-RAYS: STARS},
     year = 1998,
    month = jan,
   volume = 493,
    pages = {L39},
      doi = {10.1086/311124},
   adsurl = {http://cdsads.u-strasbg.fr/abs/1998ApJ...493L..39C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ho_ea1989,
   author = {{Ho}, C. and {Taam}, R.~E. and {Fryxell}, B.~A. and {Matsuda}, T. and
	{Koide}, H.},
    title = "{Pressure gradient torque in highly supersonic nonaxisymmetric accretion}",
  journal = {MNRAS},
 keywords = {COMPUTATIONAL ASTROPHYSICS, STELLAR MASS ACCRETION, SUPERSONIC FLOW, ANGULAR MOMENTUM, PRESSURE GRADIENTS, TORQUE},
     year = 1989,
    month = jun,
   volume = 238,
    pages = {1447-1464},
   adsurl = {http://adsabs.harvard.edu/abs/1989MNRAS.238.1447H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{GonzalezGalan2011,
   author = {{Gonz{\'a}lez-Gal{\'a}n}, A. and {Kuulkers}, E. and {Kretschmar}, P. and
	{Larsson}, S. and {Postnov}, K. and {Kochetkova}, A. and {Finger}, M.~H.
	},
    title = "{Spin period evolution of GX 1+4}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1105.1907},
 primaryClass = "astro-ph.HE",
 keywords = {Astrophysics - High Energy Astrophysical Phenomena},
     year = 2011,
    month = may,
   adsurl = {http://cdsads.u-strasbg.fr/abs/2011arXiv1105.1907G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Verbunt1981,
   author = {{Verbunt}, F. and {Zwaan}, C.},
    title = "{Magnetic braking in low-mass X-ray binaries}",
  journal = {A\&A},
 keywords = {BINARY STARS, STELLAR MAGNETIC FIELDS, STELLAR MASS ACCRETION, STELLAR ROTATION, X RAY BINARIES, X RAY SOURCES, ANGULAR MOMENTUM, GRAVITATIONAL EFFECTS, GRAVITATIONAL WAVES, MAGNETIC EFFECTS, MAIN SEQUENCE STARS, MASS TRANSFER, SPIN REDUCTION, STELLAR TEMPERATURE, STELLAR WINDS},
     year = 1981,
    month = jul,
   volume = 100,
    pages = {L7-L9},
   adsurl = {http://cdsads.u-strasbg.fr/abs/1981A%26A...100L...7V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Shakura2011,
   author = {{Shakura}, N. and {Postnov}, K. and {Kochetkova}, A. and {Hjalmarsdotter}, L.
	},
    title = "{Theory of quasi-spherical accretion in X-ray pulsars}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1110.3701},
 primaryClass = "astro-ph.HE",
 keywords = {Astrophysics - High Energy Astrophysical Phenomena},
     year = 2011,
    month = oct,
   adsurl = {http://cdsads.u-strasbg.fr/abs/2011arXiv1110.3701S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Marcu2011,
   author = {{Marcu}, D.~M. and {F{\"u}rst}, F. and {Pottschmidt}, K. and
	{Grinberg}, V. and {M{\"u}ller}, S. and {Wilms}, J. and {Postnov}, K.~A. and
	{Corbet}, R.~H.~D. and {Markwardt}, C.~B. and {Cadolle Bel}, M.
	},
    title = "{The 5{\nbsp}hr Pulse Period and Broadband Spectrum of the Symbiotic X-Ray Binary 3A{\nbsp}1954+319}",
  journal = {ApJL},
archivePrefix = "arXiv",
   eprint = {1111.1019},
 primaryClass = "astro-ph.HE",
 keywords = {binaries: symbiotic, stars: individual: 3A 1954+319, stars: neutron, X-rays: binaries },
     year = 2011,
    month = nov,
   volume = 742,
      eid = {L11},
    pages = {L11},
      doi = {10.1088/2041-8205/742/1/L11},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2011ApJ...742L..11M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Postnov2011,
   author = {{Postnov}, K. and {Shakura}, N. and {Kochetkova}, A. and {Hjalmarsdotter}, L.
	},
    title = "{Quasi-spherical accretion in X-ray pulsars}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1111.1382},
 primaryClass = "astro-ph.HE",
 keywords = {Astrophysics - High Energy Astrophysical Phenomena},
     year = 2011,
    month = nov,
   adsurl = {http://cdsads.u-strasbg.fr/abs/2011arXiv1111.1382P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Masetti2011,
   author = {{Masetti}, N. and {Munari}, U. and {Henden}, A.~A. and {Page}, K.~L. and
	{Osborne}, J.~P. and {Starrfield}, S.},
    title = "{Is CGCS 5926 a symbiotic X-ray binary?}",
  journal = {ArXiv e-prints},
archivePrefix = "arXiv",
   eprint = {1109.6019},
 primaryClass = "astro-ph.SR",
 keywords = {Astrophysics - Solar and Stellar Astrophysics},
     year = 2011,
    month = sep,
   adsurl = {http://ukads.nottingham.ac.uk/abs/2011arXiv1109.6019M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Dai2006,
   author = {{Dai}, {H.-L.} and {Liu}, {X.-W.} and {Li}, {X.-D.}},
    title = "{Exploration of the P_{s}-P_{orb} Relation for Wind-fed X-Ray Pulsars}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0608621},
 keywords = {Stars: Early-Type, Stars: Evolution, Stars: Neutron, X-Rays: Binaries},
     year = 2006,
    month = dec,
   volume = 653,
    pages = {1410-1416},
      doi = {10.1086/508735},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2006ApJ...653.1410D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bisnovatyi-Kogan1990,
   author = {{Bisnovatyi-Kogan}, G.~S.},
    title = "{Recycled Pulsars}",
  journal = {Astrophysics},
     year = 1990,
    month = jan,
   volume = 32,
    pages = {103-+},
      doi = {10.1007/BF01006323},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1990Ap.....32..103B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Doroshenko2010,
   author = {{Doroshenko}, V. and {Santangelo}, A. and {Suleimanov}, V. and
	{Kreykenbohm}, I. and {Staubert}, R. and {Ferrigno}, C. and
	{Klochkov}, D.},
    title = "{Is there a highly magnetized neutron star in GX 301-2?}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0907.3844},
 primaryClass = "astro-ph.HE",
 keywords = {pulsars: individual: GX 301-2, stars: neutron, binaries: general},
     year = 2010,
    month = jun,
   volume = 515,
    pages = {A10+},
      doi = {10.1051/0004-6361/200912951},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2010A%26A...515A..10D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ruderman1991,
   author = {{Ruderman}, M.},
    title = "{Neutron star crustal plate tectonics. I - Magnetic dipole evolution in millisecond pulsars and low-mass X-ray binaries}",
  journal = {ApJ},
 keywords = {MAGNETIC DIPOLES, NEUTRON STARS, STELLAR PHYSICS, X RAY BINARIES, COMPUTATIONAL ASTROPHYSICS, STELLAR EVOLUTION, STELLAR MAGNETIC FIELDS, STELLAR MASS ACCRETION, STELLAR ROTATION, STELLAR STRUCTURE, WHITE DWARF STARS},
     year = 1991,
    month = jan,
   volume = 366,
    pages = {261-269},
      doi = {10.1086/169558},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1991ApJ...366..261R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Shakura1973,
   author = {{Shakura}, N.~I. and {Sunyaev}, R.~A.},
    title = "{Black holes in binary systems. Observational appearance.}",
  journal = {A\&A},
     year = 1973,
   volume = 24,
    pages = {337-355},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1973A%26A....24..337S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Thompson2006,
   author = {{Thompson}, T.~W.~J. and {Tomsick}, J.~A. and {Rothschild}, R.~E. and
	{in't Zand}, J.~J.~M. and {Walter}, R.},
    title = "{Orbital Parameters for the X-Ray Pulsar IGR J16393-4643}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0605657},
 keywords = {pulsars: individual (IGR J16393-4643), X-Rays: Binaries},
     year = 2006,
    month = sep,
   volume = 649,
    pages = {373-381},
      doi = {10.1086/506251},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2006ApJ...649..373T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Tout1997,
   author = {{Tout}, C.~A. and {Aarseth}, S.~J. and {Pols}, O.~R. and {Eggleton}, P.~P.
	},
    title = "{Rapid binary star evolution for N-body simulations and population synthesis}",
  journal = {MNRAS},
 keywords = {BINARY STARS, STELLAR EVOLUTION, STELLAR MODELS, POPULATIONS, COMPUTERIZED SIMULATION},
     year = 1997,
    month = nov,
   volume = 291,
    pages = {732-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1997MNRAS.291..732T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Heuvel1995,
   author = {{van den Heuvel}, E.~P.~J. and {Bitzaraki}, O.},
    title = "{The magnetic field strength versus orbital period relation for binary radio pulsars with low-mass companions: evidence for neutron-star formation by accretion-induced collapse?}",
  journal = {A\&A},
 keywords = {NEUTRON STARS, BINARY PULSARS, PULSARS, ACCRETION-INDUCED COLLAPSE},
     year = 1995,
    month = may,
   volume = 297,
    pages = {L41+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1995A%26A...297L..41V},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@INBOOK{Webbink1988,
   author = {{Webbink}, R.~F.},
    title = "{The Formation and Evolution of Symbiotic Stars}",
booktitle = {The Symbiotic Phenomenon, Proceedings of IAU Colloq.~103, held in Torun, Poland, 18-20 August, 1987.~Edited by Joanna Mikolajewska, Michael Friedjung, Scott J.~Kenyon, and Roberto Viotti.~ Dordrecht, Kluwer Academic Publishers (Astrophysics and Space Science Library.~Volume 145), 1988., p.311},
     year = 1988,
   editor = "{Mikolajewska, J., Friedjung, M., Kenyon, S.~J., \& Viotti, R.
	}",
    pages = {311-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1988syph.book..311W},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Yungelson1993,
   author = {{Yungelson}, L.~R. and {Tutukov}, A.~V. and {Livio}, M.},
    title = "{The Formation of Binary and Single Nuclei of Planetary Nebulae}",
  journal = {ApJ},
 keywords = {ISM: PLANETARY NEBULAE: GENERAL, STARS: BINARIES: GENERAL, STARS: STATISTICS},
     year = 1993,
    month = dec,
   volume = 418,
    pages = {794-+},
      doi = {10.1086/173436},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1993ApJ...418..794Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pringle1972,
   author = {{Pringle}, J.~E. and {Rees}, M.~J.},
    title = "{Accretion Disc Models for Compact X-Ray Sources}",
  journal = {A\&A},
     year = 1972,
    month = oct,
   volume = 21,
    pages = {1-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1972A%26A....21....1P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Refsdal1970,
   author = {{Refsdal}, S. and {Weigert}, A.},
    title = "{Shell Source Burning Stars with Highly Condensed Cores}",
  journal = {A\&A},
     year = 1970,
    month = jul,
   volume = 6,
    pages = {426-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1970A%26A.....6..426R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Romanova2005,
   author = {{Romanova}, M.~M. and {Ustyugova}, G.~V. and {Koldoba}, A.~V. and
	{Lovelace}, R.~V.~E.},
    title = "{Propeller-driven Outflows and Disk Oscillations}",
  journal = {ApJL},
   eprint = {arXiv:astro-ph/0511600},
 keywords = {Accretion, Accretion Disks, Magnetic Fields, Stars: Magnetic Fields, X-Rays: Stars},
     year = 2005,
    month = dec,
   volume = 635,
    pages = {L165-L168},
      doi = {10.1086/499560},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2005ApJ...635L.165R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Romanova2004,
   author = {{Romanova}, M.~M. and {Ustyugova}, G.~V. and {Koldoba}, A.~V. and
	{Lovelace}, R.~V.~E.},
    title = "{The Propeller Regime of Disk Accretion to a Rapidly Rotating Magnetized Star}",
  journal = {ApJL},
   eprint = {arXiv:astro-ph/0502266},
 keywords = {Magnetic Fields, Magnetohydrodynamics: MHD, Stars: Novae, Cataclysmic Variables, Stars: Neutron, Stars: Pre-Main-Sequence, X-Rays: Binaries},
     year = 2004,
    month = dec,
   volume = 616,
    pages = {L151-L154},
      doi = {10.1086/426586},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004ApJ...616L.151R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Romanova2003,
   author = {{Romanova}, M.~M. and {Ustyugova}, G.~V. and {Koldoba}, A.~V. and
	{Wick}, J.~V. and {Lovelace}, R.~V.~E.},
    title = "{Three-dimensional Simulations of Disk Accretion to an Inclined Dipole. I. Magnetospheric Flows at Different {$\Theta$}}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0401375},
 keywords = {Accretion, Accretion Disks, Magnetic Fields, Plasmas, Stars: Magnetic Fields, X-Rays: Stars},
     year = 2003,
    month = oct,
   volume = 595,
    pages = {1009-1031},
      doi = {10.1086/377514},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2003ApJ...595.1009R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Romanova2002,
   author = {{Romanova}, M.~M. and {Ustyugova}, G.~V. and {Koldoba}, A.~V. and
	{Lovelace}, R.~V.~E.},
    title = "{Magnetohydrodynamic Simulations of Disk-Magnetized Star Interactions in the Quiescent Regime: Funnel Flows and Angular Momentum Transport}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0209426},
 keywords = {Accretion, Accretion Disks, Magnetic Fields, Plasmas, Stars: Magnetic Fields, X-Rays: Stars},
     year = 2002,
    month = oct,
   volume = 578,
    pages = {420-438},
      doi = {10.1086/342464},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2002ApJ...578..420R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pfahl2003,
   author = {{Pfahl}, E. and {Rappaport}, S. and {Podsiadlowski}, P.},
    title = "{The Galactic Population of Low- and Intermediate-Mass X-Ray Binaries}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0303300},
 keywords = {Stars: Binaries: Close, Stars: Pulsars: General, Stars: Neutron, X-Rays: Stars},
     year = 2003,
    month = nov,
   volume = 597,
    pages = {1036-1048},
      doi = {10.1086/378632},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2003ApJ...597.1036P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pfahl2002,
   author = {{Pfahl}, E. and {Rappaport}, S. and {Podsiadlowski}, P.},
    title = "{A Comprehensive Study of Neutron Star Retention in Globular Clusters}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0106141},
 keywords = {Galaxy: Globular Clusters: General, Stars: Pulsars: General, Stars: Neutron, Stars: Statistics},
     year = 2002,
    month = jul,
   volume = 573,
    pages = {283-305},
      doi = {10.1086/340494},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2002ApJ...573..283P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Podsiadlowski2004,
   author = {{Podsiadlowski}, P. and {Langer}, N. and {Poelarends}, A.~J.~T. and
	{Rappaport}, S. and {Heger}, A. and {Pfahl}, E.},
    title = "{The Effects of Binary Evolution on the Dynamics of Core Collapse and Neutron Star Kicks}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0309588},
 keywords = {Stars: Binaries: Close, Galaxy: Globular Clusters: General, Stars: Evolution, Stars: Neutron, Stars: Supernovae: General, X-Rays: Stars},
     year = 2004,
    month = sep,
   volume = 612,
    pages = {1044-1051},
      doi = {10.1086/421713},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004ApJ...612.1044P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Podsiadlowski1991,
   author = {{Podsiadlowski}, P.},
    title = "{Irradiation-driven mass transfer low-mass X-ray binaries}",
  journal = {Nat},
 keywords = {ACCRETION DISKS, BINARY STARS, NEUTRON STARS, STELLAR MASS, X RAY IRRADIATION, COMPANION STARS, MASS TRANSFER, STELLAR EVOLUTION},
     year = 1991,
    month = mar,
   volume = 350,
    pages = {136-138},
      doi = {10.1038/350136a0},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1991Natur.350..136P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nucita2007,
   author = {{Nucita}, A.~A. and {Carpano}, S. and {Guainazzi}, M.},
    title = "{XMM observation of 1RXS J180431.1-273932: a new M-type X-ray binary with a 494 s-pulse period neutron star?}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0708.3275},
 keywords = {stars: binaries: general, stars: pulsars: general, X-rays: binaries},
     year = 2007,
    month = oct,
   volume = 474,
    pages = {L1-L4},
      doi = {10.1051/0004-6361:20078005},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2007A%26A...474L...1N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Oslowski2011,
   author = {{Os{\l}owski}, S. and {Bulik}, T. and {Gondek-Rosi{\'n}ska}, D. and
	{Belczy{\'n}ski}, K.},
    title = "{Population synthesis of double neutron stars}",
  journal = {MNRAS},
archivePrefix = "arXiv",
   eprint = {0903.3538},
 primaryClass = "astro-ph.GA",
 keywords = {binaries: general, stars: neutron, stars: statistics},
     year = 2011,
    month = jan,
    pages = {103-+},
      doi = {10.1111/j.1365-2966.2010.18147.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2011MNRAS.tmp..103O},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ostriker1969,
   author = {{Ostriker}, J.~P. and {Gunn}, J.~E.},
    title = "{On the Nature of Pulsars. I. Theory}",
  journal = {ApJ},
     year = 1969,
    month = sep,
   volume = 157,
    pages = {1395-+},
      doi = {10.1086/150160},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1969ApJ...157.1395O},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Patel2007,
   author = {{Patel}, S.~K. and {Zurita}, J. and {Del Santo}, M. and {Finger}, M. and
	{Kouveliotou}, C. and {Eichler}, D. and {G{\"o}{\u g}{\"u}{\c s}}, E. and
	{Ubertini}, P. and {Walter}, R. and {Woods}, P. and {Wilson}, C.~A. and
	{Wachter}, S. and {Bazzano}, A.},
    title = "{A Possible Magnetar Nature for IGR J16358-4726}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0610768},
 keywords = {Stars: Pulsars: Individual: Alphanumeric: IGR J16358-4726},
     year = 2007,
    month = mar,
   volume = 657,
    pages = {994-1003},
      doi = {10.1086/510374},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2007ApJ...657..994P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Patel2004,
   author = {{Patel}, S.~K. and {Kouveliotou}, C. and {Tennant}, A. and {Woods}, P.~M. and
	{King}, A. and {Finger}, M.~H. and {Ubertini}, P. and {Winkler}, C. and
	{Courvoisier}, {T.~J.-L.} and {van der Klis}, M. and {Wachter}, S. and
	{Gaensler}, B.~M. and {Phillips}, C.~J.},
    title = "{The Peculiar X-Ray Transient IGR J16358-4726}",
  journal = {ApJL},
   eprint = {arXiv:astro-ph/0307542},
 keywords = {Stars: Pulsars: Individual: Alphanumeric: IGR J16358-4726},
     year = 2004,
    month = feb,
   volume = 602,
    pages = {L45-L48},
      doi = {10.1086/382210},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004ApJ...602L..45P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Michel1987,
   author = {{Michel}, F.~C.},
    title = "{Origin of millisecond pulsars}",
  journal = {Nat},
     year = 1987,
    month = sep,
   volume = 329,
    pages = {310-312},
      doi = {10.1038/329310a0},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1987Natur.329..310M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Miyaji1980,
   author = {{Miyaji}, S. and {Nomoto}, K. and {Yokoi}, K. and {Sugimoto}, D.
	},
    title = "{Supernova Triggered by Electron Captures}",
  journal = {PASJ},
     year = 1980,
   volume = 32,
    pages = {303-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1980PASJ...32..303M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nespoli2010,
   author = {{Nespoli}, E. and {Fabregat}, J. and {Mennickent}, R.~E.},
    title = "{K-band spectroscopy of IGR J16358-4726 and IGR J16393-4643: two new symbiotic X-ray binaries}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0910.0990},
 primaryClass = "astro-ph.HE",
 keywords = {X-rays: binaries, stars: neutron, stars: individual: IGR J16358-4726, stars: individual: IGR J16393-4643},
     year = 2010,
    month = jun,
   volume = 516,
    pages = {A94+},
      doi = {10.1051/0004-6361/200913410},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2010A%26A...516A..94N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nespoli2008,
   author = {{Nespoli}, E. and {Fabregat}, J. and {Mennickent}, R.~E.},
    title = "{IGR J16358-4726 and IGR J16393-4643: two new symbiotic X-ray binaries}",
  journal = {The Astronomer's Telegram},
 keywords = {Infra-Red, X-ray, Binaries, Neutron Stars},
     year = 2008,
    month = mar,
   volume = 1450,
    pages = {1-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2008ATel.1450....1N},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lutovinov2005,
   author = {{Lutovinov}, A. and {Revnivtsev}, M. and {Gilfanov}, M. and
	{Shtykovskiy}, P. and {Molkov}, S. and {Sunyaev}, R.},
    title = "{INTEGRAL insight into the inner parts of the Galaxy. High mass X-ray binaries}",
  journal = {A\&A},
   eprint = {arXiv:astro-ph/0411550},
 keywords = {Galaxy: structure, binaries: general, X-rays: binaries},
     year = 2005,
    month = dec,
   volume = 444,
    pages = {821-829},
      doi = {10.1051/0004-6361:20042392},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2005A%26A...444..821L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Masetti2007,
   author = {{Masetti}, N. and {Landi}, R. and {Pretorius}, M.~L. and {Sguera}, V. and
	{Bird}, A.~J. and {Perri}, M. and {Charles}, P.~A. and {Kennea}, J.~A. and
	{Malizia}, A. and {Ubertini}, P.},
    title = "{IGR J16194-2810: a new symbiotic X-ray binary}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0704.3682},
 keywords = {astrometry, stars: binaries: general, X-rays: binaries, stars: neutron, stars: individual: IGR J16194-2810},
     year = 2007,
    month = jul,
   volume = 470,
    pages = {331-337},
      doi = {10.1051/0004-6361:20077509},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2007A%26A...470..331M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Masetti2006,
   author = {{Masetti}, N. and {Orlandini}, M. and {Palazzi}, E. and {Amati}, L. and
	{Frontera}, F.},
    title = "{M-type giants as optical counterparts of X-ray sources 4U 1700+24 and 4U 1954+319}",
  journal = {A\&A},
   eprint = {arXiv:astro-ph/0603227},
 keywords = {astrometry, stars: binaries: general, X-rays: binaries, stars: neutron, stars: individuals: 4U 1700+24, stars: individual: 4U 1954+319},
     year = 2006,
    month = jul,
   volume = 453,
    pages = {295-299},
      doi = {10.1051/0004-6361:20065025},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2006A%26A...453..295M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Masetti2002,
   author = {{Masetti}, N. and {Dal Fiume}, D. and {Cusumano}, G. and {Amati}, L. and
	{Bartolini}, C. and {Del Sordo}, S. and {Frontera}, F. and {Guarnieri}, A. and
	{Orlandini}, M. and {Palazzi}, E. and {Parmar}, A.~N. and {Piccioni}, A. and
	{Santangelo}, A.},
    title = "{X-ray and optical monitoring of the peculiar source 4U 1700+24/V934 Her}",
  journal = {A\&A},
   eprint = {arXiv:astro-ph/0111164},
 keywords = {X-RAYS: BINARIES, STARS: INDIVIDUAL: 4U 1700+24/V934 HER, STARS: NEUTRON, STARS: LATE-TYPE -, amp;LSTROK;INEBREAK STARS: DISTANCES},
     year = 2002,
    month = jan,
   volume = 382,
    pages = {104-117},
      doi = {10.1051/0004-6361:20011543},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2002A%26A...382..104M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Liu2006,
   author = {{Liu}, Q.~Z. and {van Paradijs}, J. and {van den Heuvel}, E.~P.~J.
	},
    title = "{Catalogue of high-mass X-ray binaries in the Galaxy (4th edition)}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0707.0549},
 keywords = {catalogs, X-ray: binaries, stars: emission-line, Be, stars: binaries: general},
     year = 2006,
    month = sep,
   volume = 455,
    pages = {1165-1168},
      doi = {10.1051/0004-6361:20064987},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2006A%26A...455.1165L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Liu2007,
   author = {{Liu}, Q.~Z. and {van Paradijs}, J. and {van den Heuvel}, E.~P.~J.
	},
    title = "{A catalogue of low-mass X-ray binaries in the Galaxy, LMC, and SMC (Fourth edition)}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0707.0544},
 keywords = {binaries: close, stars: late-type, X-rays: binaries, catalogs},
     year = 2007,
    month = jul,
   volume = 469,
    pages = {807-810},
      doi = {10.1051/0004-6361:20077303},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2007A%26A...469..807L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Liu2005,
   author = {{Liu}, Q.~Z. and {van Paradijs}, J. and {van den Heuvel}, E.~P.~J.
	},
    title = "{High-mass X-ray binaries in the Magellanic Clouds}",
  journal = {A\&A},
 keywords = {stars: early-type, X-rays: binaries, Magellanic Clouds, catalogs},
     year = 2005,
    month = nov,
   volume = 442,
    pages = {1135-1138},
      doi = {10.1051/0004-6361:20053718},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2005A%26A...442.1135L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lovelace1995,
   author = {{Lovelace}, R.~V.~E. and {Romanova}, M.~M. and {Bisnovatyi-Kogan}, G.~S.
	},
    title = "{Spin-up/spin-down of magnetized stars with accretion discs and outflows}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/9412030},
 keywords = {ACCRETION, ACCRETION DISCS, STARS: MAGNETIC FIELDS, STARS: NEUTRON, STARS: ROTATION, ISM: JETS AND OUTFLOWS},
     year = 1995,
    month = jul,
   volume = 275,
    pages = {244-254},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1995MNRAS.275..244L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lovelace1999,
   author = {{Lovelace}, R.~V.~E. and {Romanova}, M.~M. and {Bisnovatyi-Kogan}, G.~S.
	},
    title = "{Magnetic Propeller Outflows}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/9811369},
 keywords = {ACCRETION, ACCRETION DISKS, MAGNETIC FIELDS, PLASMAS, STARS: MAGNETIC FIELDS, X-RAYS: STARS},
     year = 1999,
    month = mar,
   volume = 514,
    pages = {368-372},
      doi = {10.1086/306945},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1999ApJ...514..368L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lattimer2007,
   author = {{Lattimer}, J.~M. and {Prakash}, M.},
    title = "{Neutron star observations: Prognosis for equation of state constraints}",
  journal = {Physics Reports},
   eprint = {arXiv:astro-ph/0612440},
     year = 2007,
    month = apr,
   volume = 442,
    pages = {109-165},
      doi = {10.1016/j.physrep.2007.02.003},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2007PhR...442..109L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lattimer2004,
   author = {{Lattimer}, J.~M. and {Prakash}, M.},
    title = "{The Physics of Neutron Stars}",
  journal = {Science},
   eprint = {arXiv:astro-ph/0405262},
     year = 2004,
    month = apr,
   volume = 304,
    pages = {536-542},
      doi = {10.1126/science.1090720},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004Sci...304..536L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@BOOK{Lipunov1992,
   author = {{Lipunov}, V.~M. and {B{\"o}rner}, G. and {Wadhwa}, R.~S.},
    title = "{Astrophysics of Neutron Stars}",
 keywords = {ACCRETION, MAGNETFELDER, MAGNETIC FIELDS, NEUTRONENSTERNE, NEUTRON STARS, R{\"O}NTGENQUELLE, STELLAR EVOLUTION, STERNENENTWICKLUNG, X-RAY SOURCES},
booktitle = {Astronomische Nachrichten Supplement},
     year = 1992,
   editor = "{Lipunov, V.~M., B{\"o}rner, G., \& Wadhwa, R.~S.}",
   adsurl = {http://ukads.nottingham.ac.uk/abs/1992ans..book.....L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lipunov1988,
   author = {{Lipunov}, V.~M. and {Postnov}, K.~A.},
    title = "{The joint evolution of normal and compact magnetized stars in close binaries - Analytical description and statistical simulation}",
  journal = {Ap\&SS},
 keywords = {BINARY STARS, COMPUTATIONAL ASTROPHYSICS, ELLIPTICAL GALAXIES, MAGNETIC STARS, SPIRAL GALAXIES, STELLAR EVOLUTION, GRAVITATIONAL WAVES, MONTE CARLO METHOD, STELLAR MASS, STELLAR ORBITS, STELLAR WINDS, WHITE DWARF STARS},
     year = 1988,
    month = jun,
   volume = 145,
    pages = {1-45},
      doi = {10.1007/BF00645692},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1988Ap%26SS.145....1L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lipunov1987,
   author = {{Lipunov}, V.~M.},
    title = "{The ecology of rotators}",
  journal = {Ap\&SS},
 keywords = {ANGULAR MOMENTUM, NEUTRON STARS, STELLAR MAGNETIC FIELDS, STELLAR MASS, SUPERMASSIVE STARS, WHITE DWARF STARS, ACTIVE GALACTIC NUCLEI, CATACLYSMIC VARIABLES, MAGNETIC STARS, PULSARS, QUASARS},
     year = 1987,
    month = apr,
   volume = 132,
    pages = {1-51},
      doi = {10.1007/BF00637779},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1987Ap%26SS.132....1L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lipunov1982,
   author = {{Lipunov}, V.~M.},
    title = "{Supercritical Disk Accretion onto Magnetized Neutron Stars}",
  journal = {Soviet Astronomy},
     year = 1982,
    month = feb,
   volume = 26,
    pages = {54-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1982SvA....26...54L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kiel2008,
   author = {{Kiel}, P.~D. and {Hurley}, J.~R. and {Bailes}, M. and {Murray}, J.~R.
	},
    title = "{Populating the Galaxy with pulsars - I. Stellar and binary evolution}",
  journal = {MNRAS},
archivePrefix = "arXiv",
   eprint = {0805.0059},
 keywords = {binaries: close , stars: evolution , stars: neutron , pulsars: general , Galaxy: stellar content},
     year = 2008,
    month = jul,
   volume = 388,
    pages = {393-415},
      doi = {10.1111/j.1365-2966.2008.13402.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2008MNRAS.388..393K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kiel2006,
   author = {{Kiel}, P.~D. and {Hurley}, J.~R.},
    title = "{Populating the Galaxy with low-mass X-ray binaries}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0605080},
 keywords = {binaries: close: stars: evolution: stars: low-mass, brown dwarfs: stars: neutron: Galaxy: stellar content: X-rays: binaries, binaries: close, stars: evolution, stars: low-mass, brown dwarfs, stars: neutron, Galaxy: stellar content, X-rays: binaries},
     year = 2006,
    month = jul,
   volume = 369,
    pages = {1152-1166},
      doi = {10.1111/j.1365-2966.2006.10400.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2006MNRAS.369.1152K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lamers1995,
   author = {{Lamers}, H.~J.~G.~L.~M. and {Snow}, T.~P. and {Lindholm}, D.~M.
	},
    title = "{Terminal Velocities and the Bistability of Stellar Winds}",
  journal = {ApJ},
 keywords = {STARS: EARLY-TYPE, STARS: MASS LOSS, STARS: SUPERGIANTS, ULTRAVIOLET: STARS},
     year = 1995,
    month = dec,
   volume = 455,
    pages = {269-+},
      doi = {10.1086/176575},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1995ApJ...455..269L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@BOOK{Lang1992,
   author = {{Lang}, K.~R.},
    title = "{Astrophysical Data I. Planets and Stars.}",
 keywords = {TABLES, ASTRONOMICAL CONSTANTS, CATALOGS, PLANETS, PLANET SATELLITES, STARS, STAR CLUSTERS},
booktitle = {Astrophysical Data I.~ Planets and Stars, X, 937 pp.~33 figs..~ Springer-Verlag Berlin Heidelberg New York},
     year = 1992,
   editor = "{Lang, K.~R.}",
   adsurl = {http://ukads.nottingham.ac.uk/abs/1992adps.book.....L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Ivanova2008,
   author = {{Ivanova}, N. and {Heinke}, C.~O. and {Rasio}, F.~A. and {Belczynski}, K. and
	{Fregeau}, J.~M.},
    title = "{Formation and evolution of compact binaries in globular clusters - II. Binaries with neutron stars}",
  journal = {MNRAS},
archivePrefix = "arXiv",
   eprint = {0706.4096},
 keywords = {stellar dynamics , binaries: close , binaries: general , stars: neutron , pulsars: general , globular clusters: general , X-rays: binaries},
     year = 2008,
    month = may,
   volume = 386,
    pages = {553-576},
      doi = {10.1111/j.1365-2966.2008.13064.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2008MNRAS.386..553I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Kaplan2007,
   author = {{Kaplan}, D.~L. and {Levine}, A.~M. and {Chakrabarty}, D. and
	{Morgan}, E.~H. and {Erb}, D.~K. and {Gaensler}, B.~M. and {Moon}, {D.-S.} and
	{Cameron}, P.~B.},
    title = "{Lost and Found: A New Position and Infrared Counterpart for the X-Ray Binary Scutum X-1}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0701092},
 keywords = {Infrared: Stars, Stars: Pulsars: General, stars: individual (Sct X-1), X-Rays: Binaries},
     year = 2007,
    month = may,
   volume = 661,
    pages = {437-446},
      doi = {10.1086/513712},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2007ApJ...661..437K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Katz1983,
   author = {{Katz}, J.~I.},
    title = "{Stellar collapse, pulsars, and globular clusters}",
  journal = {A\&A},
 keywords = {GLOBULAR CLUSTERS, GRAVITATIONAL COLLAPSE, PULSARS, STELLAR EVOLUTION, X RAY SOURCES, NEUTRON STARS, STELLAR WINDS, SUPERNOVA REMNANTS},
     year = 1983,
    month = nov,
   volume = 128,
    pages = {L1+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1983A%26A...128L...1K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Katz1975,
   author = {{Katz}, J.~I.},
    title = "{Two kinds of stellar collapse}",
  journal = {Nat},
 keywords = {BINARY STARS, GLOBULAR CLUSTERS, GRAVITATIONAL COLLAPSE, STELLAR EVOLUTION, X RAY SOURCES, ASTROPHYSICS, ORBITAL ELEMENTS, STELLAR MASS EJECTION, X RAY STARS},
     year = 1975,
    month = feb,
   volume = 253,
    pages = {698-+},
      doi = {10.1038/253698a0},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1975Natur.253..698K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Illarionov1990,
   author = {{Illarionov}, A.~F. and {Kompaneets}, D.~A.},
    title = "{A Spin-Down Mechanism for Accreting Neutron Stars}",
  journal = {MNRAS},
     year = 1990,
    month = nov,
   volume = 247,
    pages = {219-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1990MNRAS.247..219I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Illarionov1975,
   author = {{Illarionov}, A.~F. and {Sunyaev}, R.~A.},
    title = "{Why the Number of Galactic X-ray Stars Is so Small?}",
  journal = {A\&A},
     year = 1975,
    month = feb,
   volume = 39,
    pages = {185-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1975A%26A....39..185I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hurley2010,
   author = {{Hurley}, J.~R. and {Tout}, C.~A. and {Wickramasinghe}, D.~T. and
	{Ferrario}, L. and {Kiel}, P.~D.},
    title = "{Formation of binary millisecond pulsars by accretion-induced collapse of white dwarfs}",
  journal = {MNRAS},
 keywords = {binaries: close, pulsars: general, white dwarfs, Galaxy: stellar content},
     year = 2010,
    month = mar,
   volume = 402,
    pages = {1437-1448},
      doi = {10.1111/j.1365-2966.2009.15988.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2010MNRAS.402.1437H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hurley2000,
   author = {{Hurley}, J.~R. and {Pols}, O.~R. and {Tout}, C.~A.},
    title = "{Comprehensive analytic formulae for stellar evolution as a function of mass and metallicity}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0001295},
 keywords = {METHODS: ANALYTICAL, STARS: EVOLUTION, STARS: FUNDAMENTAL PARAMETERS, STARS: MASS-LOSS, STARS: POPULATION II, GALAXIES: STELLAR CONTENT},
     year = 2000,
    month = jul,
   volume = 315,
    pages = {543-569},
      doi = {10.1046/j.1365-8711.2000.03426.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2000MNRAS.315..543H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Hurley2002,
   author = {{Hurley}, J.~R. and {Tout}, C.~A. and {Pols}, O.~R.},
    title = "{Evolution of binary stars and the effect of tides on binary populations}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0201220},
 keywords = {METHODS: ANALYTICAL, METHODS: STATISTICAL, BINARIES: GENERAL, STARS: EVOLUTION, STARS: VARIABLES: OTHER, GALAXIES: STELLAR CONTENT},
     year = 2002,
    month = feb,
   volume = 329,
    pages = {897-928},
      doi = {10.1046/j.1365-8711.2002.05038.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2002MNRAS.329..897H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hansen1997,
   author = {{Hansen}, B.~M.~S. and {Phinney}, E.~S.},
    title = "{The pulsar kick velocity distribution}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/9708071},
 keywords = {PULSARS, VELOCITY DISTRIBUTION, CELESTIAL MECHANICS, MONTE CARLO METHOD, GALACTIC EVOLUTION, STATISTICAL ANALYSIS, MAXWELL EQUATION, BINARY STARS},
     year = 1997,
    month = nov,
   volume = 291,
    pages = {569-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1997MNRAS.291..569H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hartman1997,
   author = {{Hartman}, J.~W. and {Bhattacharya}, D. and {Wijers}, R. and
	{Verbunt}, F.},
    title = "{A study of the evolution of radio pulsars through improved population synthesis.}",
  journal = {A\&A},
 keywords = {STARS: NEUTRON, PULSARS: GENERAL},
     year = 1997,
    month = jun,
   volume = 322,
    pages = {477-488},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1997A%26A...322..477H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hinkle2006,
   author = {{Hinkle}, K.~H. and {Fekel}, F.~C. and {Joyce}, R.~R. and {Wood}, P.~R. and
	{Smith}, V.~V. and {Lebzelter}, T.},
    title = "{Infrared Spectroscopy of Symbiotic Stars. IV. V2116 Ophiuchi/GX 1+4, The Neutron Star Symbiotic}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0512253},
 keywords = {Stars: Binaries: Symbiotic, Infrared: Stars, stars: individual (V2116 Oph), Stars: Late-Type},
     year = 2006,
    month = apr,
   volume = 641,
    pages = {479-487},
      doi = {10.1086/500350},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2006ApJ...641..479H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Hobbs2005,
   author = {{Hobbs}, G. and {Lorimer}, D.~R. and {Lyne}, A.~G. and {Kramer}, M.
	},
    title = "{A statistical study of 233 pulsar proper motions}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0504584},
 keywords = {stars: kinematics, pulsars: general},
     year = 2005,
    month = jul,
   volume = 360,
    pages = {974-992},
      doi = {10.1111/j.1365-2966.2005.09087.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2005MNRAS.360..974H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Han2003,
   author = {{Han}, Z. and {Podsiadlowski}, P. and {Maxted}, P.~F.~L. and
	{Marsh}, T.~R.},
    title = "{The origin of subdwarf B stars - II}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0301380},
 keywords = {binaries: close, subdwarfs, white dwarfs},
     year = 2003,
    month = may,
   volume = 341,
    pages = {669-691},
      doi = {10.1046/j.1365-8711.2003.06451.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2003MNRAS.341..669H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Han2004,
   author = {{Han}, Z. and {Podsiadlowski}, P.},
    title = "{The single-degenerate channel for the progenitors of Type Ia supernovae}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0309618},
 keywords = {binaries: close, stars: evolution, supernovae: general, white dwarfs},
     year = 2004,
    month = jun,
   volume = 350,
    pages = {1301-1309},
      doi = {10.1111/j.1365-2966.2004.07713.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004MNRAS.350.1301H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ghosh1979b,
   author = {{Ghosh}, P. and {Lamb}, F.~K.},
    title = "{Accretion by rotating magnetic neutron stars. III - Accretion torques and period changes in pulsating X-ray sources}",
  journal = {ApJ},
 keywords = {MAGNETIC STARS, NEUTRON STARS, STELLAR MASS ACCRETION, STELLAR ROTATION, X RAY SOURCES, ANGULAR VELOCITY, KEPLER LAWS, MAGNETOHYDRODYNAMICS, NUMERICAL ANALYSIS, PERIODIC VARIATIONS, SPIN REDUCTION, STELLAR LUMINOSITY, STELLAR MAGNETIC FIELDS, STELLAR WINDS, TORQUE},
     year = 1979,
    month = nov,
   volume = 234,
    pages = {296-316},
      doi = {10.1086/157498},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1979ApJ...234..296G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ghosh1979a,
   author = {{Ghosh}, P. and {Lamb}, F.~K.},
    title = "{Accretion by rotating magnetic neutron stars. II - Radial and vertical structure of the transition zone in disk accretion}",
  journal = {ApJ},
 keywords = {MAGNETIC STARS, NEUTRON STARS, STELLAR MASS ACCRETION, BOUNDARY LAYER FLOW, BOUNDARY LAYERS, DISKS (SHAPES), EARTH MAGNETOSPHERE, KELVIN-HELMHOLTZ INSTABILITY, KEPLER LAWS, STELLAR MAGNETIC FIELDS, STELLAR ROTATION, TURBULENT DIFFUSION},
     year = 1979,
    month = aug,
   volume = 232,
    pages = {259-276},
      doi = {10.1086/157285},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1979ApJ...232..259G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ghosh1978,
   author = {{Ghosh}, P. and {Lamb}, F.~K.},
    title = "{Disk accretion by magnetic neutron stars}",
  journal = {ApJL},
 keywords = {MAGNETIC STARS, NEUTRON STARS, STELLAR MASS ACCRETION, STELLAR ROTATION, X RAY SOURCES, DISKS (SHAPES), EARTH MAGNETOSPHERE, STELLAR MAGNETIC FIELDS, STELLAR STRUCTURE},
     year = 1978,
    month = jul,
   volume = 223,
    pages = {L83-L87},
      doi = {10.1086/182734},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1978ApJ...223L..83G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Goldreich1992,
   author = {{Goldreich}, P. and {Reisenegger}, A.},
    title = "{Magnetic field decay in isolated neutron stars}",
  journal = {ApJ},
 keywords = {CHARGED PARTICLES, MAGNETIC FLUX, MAGNETIC STARS, NEUTRON STARS, STELLAR MAGNETIC FIELDS, DECAY, EARLY STARS, PULSARS, X RAY BINARIES},
     year = 1992,
    month = aug,
   volume = 395,
    pages = {250-258},
      doi = {10.1086/171646},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1992ApJ...395..250G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Davidson1973,
   author = {{Davidson}, K. and {Ostriker}, J.~P.},
    title = "{Neutron-Star Accretion in a Stellar Wind: Model for a Pulsed X-Ray Source}",
  journal = {ApJ},
     year = 1973,
    month = jan,
   volume = 179,
    pages = {585-598},
      doi = {10.1086/151897},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1973ApJ...179..585D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Davies1979,
   author = {{Davies}, R.~E. and {Fabian}, A.~C. and {Pringle}, J.~E.},
    title = "{Spindown of neutron stars in close binary systems}",
  journal = {MNRAS},
 keywords = {BINARY STARS, MAGNETIC STARS, NEUTRON STARS, STELLAR EVOLUTION, STELLAR ROTATION, ANGULAR VELOCITY, RATES (PER TIME), STELLAR ENVELOPES, X RAY STARS},
     year = 1979,
    month = mar,
   volume = 186,
    pages = {779-782},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1979MNRAS.186..779D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Davies1981,
   author = {{Davies}, R.~E. and {Pringle}, J.~E.},
    title = "{Spindown of neutron stars in close binary systems. II}",
  journal = {MNRAS},
 keywords = {BINARY STARS, MAGNETIC STARS, NEUTRON STARS, SPIN DYNAMICS, STELLAR ROTATION, STELLAR MODELS, X RAY SOURCES},
     year = 1981,
    month = jul,
   volume = 196,
    pages = {209-224},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1981MNRAS.196..209D},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Farrell2010,
   author = {{Farrell}, S.~A. and {Gosling}, A.~J. and {Webb}, N.~A. and
	{Barret}, D. and {Rosen}, S.~R. and {Sakano}, M. and {Pancrazi}, B.
	},
    title = "{A New 626 s periodic X-ray source in the direction of the Galactic center}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {1008.4352},
 primaryClass = "astro-ph.HE",
 keywords = {accretion, accretion disks, binaries: general, pulsars: individual: 2XMM J174016.0{\amp}ndash;290337, X-rays: binaries},
     year = 2010,
    month = nov,
   volume = 523,
    pages = {A50+},
      doi = {10.1051/0004-6361/201014074},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2010A%26A...523A..50F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Cordes2004,
   author = {{Cordes}, J.~M. and {Kramer}, M. and {Lazio}, T.~J.~W. and {Stappers}, B.~W. and
	{Backer}, D.~C. and {Johnston}, S.},
    title = "{Pulsars as tools for fundamental physics {\amp} astrophysics}",
  journal = {New Astronomy Review},
   eprint = {arXiv:astro-ph/0505555},
     year = 2004,
    month = dec,
   volume = 48,
    pages = {1413-1438},
      doi = {10.1016/j.newar.2004.09.040},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004NewAR..48.1413C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Corbet2008,
   author = {{Corbet}, R.~H.~D. and {Sokoloski}, J.~L. and {Mukai}, K. and
	{Markwardt}, C.~B. and {Tueller}, J.},
    title = "{A Comparison of the Variability of the Symbiotic X-Ray Binaries GX 1+4, 4U 1954+31, and 4U 1700+24 from Swift BAT and RXTE ASM Observations}",
  journal = {ApJ},
archivePrefix = "arXiv",
   eprint = {0711.1519},
 keywords = {Stars: Binaries: Symbiotic, Stars: Individual: Alphanumeric: GX 1+4, stars: individual (4U 1954+31), stars: individual (4U 1700+24), Stars: Neutron, X-Rays: Binaries},
     year = 2008,
    month = mar,
   volume = 675,
    pages = {1424-1435},
      doi = {10.1086/526337},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2008ApJ...675.1424C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Chakrabarty1997,
   author = {{Chakrabarty}, D. and {Roche}, P.},
    title = "{The Symbiotic Neutron Star Binary GX 1+4/V2116 Ophiuchi}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/9706048},
 keywords = {ACCRETION, ACCRETION DISKS, STARS: PULSARS: INDIVIDUAL ALPHANUMERIC: GX 1+4, STARS: INDIVIDUAL CONSTELLATION NAME: V2116 OPHIUCHI, STARS: NEUTRON, STARS: BINARIES: SYMBIOTIC, X-RAYS: STARS},
     year = 1997,
    month = nov,
   volume = 489,
    pages = {254-+},
      doi = {10.1086/304779},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1997ApJ...489..254C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Buning2004,
   author = {{B{\"u}ning}, A. and {Ritter}, H.},
    title = "{Long-term evolution of compact binaries  with irradiation feedback}",
  journal = {A\&A},
   eprint = {arXiv:astro-ph/0403306},
 keywords = {stars: binaries: close, stars: novae, cataclysmic variables, stars: evolution, stars: mass-loss, X-rays: binaries},
     year = 2004,
    month = aug,
   volume = 423,
    pages = {281-299},
      doi = {10.1051/0004-6361:20035678},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004A%26A...423..281B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Brown2004,
   author = {{Brown}, G.~E. and {Lee}, {C.-H.}},
    title = "{The case for Case C mass transfer in the galactic evolution of black hole binaries}",
  journal = {NewA},
   eprint = {arXiv:astro-ph/0311065},
 keywords = {Black hole physics, Binaries: close, Accretion, accretion disks},
     year = 2004,
    month = mar,
   volume = 9,
    pages = {225-237},
      doi = {10.1016/j.newast.2003.10.005},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004NewA....9..225B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Brandt1995,
   author = {{Brandt}, N. and {Podsiadlowski}, P.},
    title = "{The effects of high-velocity supernova kicks on the orbital properties and sky distributions of neutron-star binaries}",
  journal = {MNRAS},
 keywords = {BINARIES: GENERAL, STARS: NEUTRON, STARS: ROTATION, GALAXY: STELLAR CONTENT, X-RAYS: STARS},
     year = 1995,
    month = may,
   volume = 274,
    pages = {461-484},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1995MNRAS.274..461B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bondi1944,
   author = {{Bondi}, H. and {Hoyle}, F.},
    title = "{On the mechanism of accretion by stars}",
  journal = {MNRAS},
     year = 1944,
   volume = 104,
    pages = {273-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1944MNRAS.104..273B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bodaghee2006,
   author = {{Bodaghee}, A. and {Walter}, R. and {Zurita Heras}, J.~A. and
	{Bird}, A.~J. and {Courvoisier}, {T.~J.-L.} and {Malizia}, A. and
	{Terrier}, R. and {Ubertini}, P.},
    title = "{IGR J16393-4643: a new heavily-obscured X-ray pulsar}",
  journal = {A\&A},
   eprint = {arXiv:astro-ph/0510112},
 keywords = {gamma-rays: observations, X-rays: binaries, pulsars: individuals: IGR J16393-4643, pulsars: individuals: AX J1639.0-4642},
     year = 2006,
    month = mar,
   volume = 447,
    pages = {1027-1034},
      doi = {10.1051/0004-6361:20053809},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2006A%26A...447.1027B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Bisnovatyi-Kogan1974,
   author = {{Bisnovatyi-Kogan}, G.~S. and {Komberg}, B.~V.},
    title = "{Pulsars and close binary systems}",
  journal = {Astron. Zh.},
     year = 1974,
    month = apr,
   volume = 51,
    pages = {373-+},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1974AZh....51..373B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bisnovatyi-Kogan1991,
   author = {{Bisnovatyi-Kogan}, G.~S.},
    title = "{Rotational equilibrium of long-periodic X-ray pulsars}",
  journal = {A\&A},
 keywords = {PULSARS, STELLAR ROTATION, X RAY BINARIES, STELLAR MAGNETOSPHERES, STELLAR WINDS},
     year = 1991,
    month = may,
   volume = 245,
    pages = {528-530},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1991A%26A...245..528B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bildsten1997,
   author = {{Bildsten}, L. and {Chakrabarty}, D. and {Chiu}, J. and {Finger}, M.~H. and
	{Koh}, D.~T. and {Nelson}, R.~W. and {Prince}, T.~A. and {Rubin}, B.~C. and
	{Scott}, D.~M. and {Stollberg}, M. and {Vaughan}, B.~A. and
	{Wilson}, C.~A. and {Wilson}, R.~B.},
    title = "{Observations of Accreting Pulsars}",
  journal = {ApJS},
   eprint = {arXiv:astro-ph/9707125},
 keywords = {ACCRETION, ACCRETION DISKS, STARS: BINARIES: CLOSE, STARS: PULSARS: GENERAL, STARS: MAGNETIC FIELDS, X-RAYS: STARS},
     year = 1997,
    month = dec,
   volume = 113,
    pages = {367-+},
      doi = {10.1086/313060},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1997ApJS..113..367B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@BOOK{Beskin1993,
   author = {{Beskin}, V.~S. and {Gurevich}, A.~V. and {Istomin}, Y.~N.},
    title = "{Physics of the pulsar magnetosphere}",
 keywords = {STELLAR PHYSICS, PULSAR MAGNETOSPHERES, ATMOSPHERIC PHYSICS, RADIO STARS, NEUTRON STARS, ELECTRODYNAMICS, ELECTRON-POSITRON PLASMAS, RADIO EMISSION, STELLAR RADIATION, EMISSION SPECTRA, STELLAR EVOLUTION, STAR FORMATION, BINARY STARS, STELLAR STRUCTURE, BOUNDARY LAYERS, NONUNIFORM PLASMAS, DISTRIBUTION FUNCTIONS, RELAXATION OSCILLATORS, STELLAR ROTATION},
booktitle = {Book,},
     year = 1993,
    month = jan,
   editor = "{Gurevich, A., Beskin, V., \& Istomin, Y.}",
   adsurl = {http://ukads.nottingham.ac.uk/abs/1993ppm..book.....B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Barkat1974,
   author = {{Barkat}, Z. and {Reiss}, Y. and {Rakavy}, G.},
    title = "{Stars in the mass ratio range from 7 to 10 as candidates for pulsar progenitors}",
  journal = {ApJL},
 keywords = {MASS RATIOS, PULSARS, STELLAR EVOLUTION, STELLAR MASS, ASTRONOMICAL MODELS, CARBON, HELIUM, HYDROGEN, NUCLEAR FUSION, STELLAR STRUCTURE},
     year = 1974,
    month = oct,
   volume = 193,
    pages = {L21-L23},
      doi = {10.1086/181622},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1974ApJ...193L..21B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Murset1997,
   author = {{M\"{u}rset}, U. and {Wolff}, B. and {Jordan}, S.},
    title = "{X-ray properties of symbiotic stars. II. Systems with colliding winds.}",
  journal = {A\&A},
 keywords = {BINARIES: SYMBIOTIC, STARS: INDIVIDUAL: EG AND, STARS: INDIVIDUAL: PU VUL, STARS: INDIVIDUAL: HEN 3-1591, STARS: MASS-LOSS, X-RAYS: STARS},
     year = 1997,
    month = mar,
   volume = 319,
    pages = {201-210},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1997A%26A...319..201M},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lu2009,
   author = {{L{\"u}}, G. and {Zhu}, C. and {Wang}, Z. and {Wang}, N.},
    title = "{An alternative symbiotic channel to Type Ia supernovae}",
  journal = {MNRAS},
 keywords = {binaries: symbiotic , stars: evolution , stars: mass-loss , supernovae: general},
     year = 2009,
    month = jun,
   volume = 396,
    pages = {1086-1095},
      doi = {10.1111/j.1365-2966.2009.14777.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2009MNRAS.396.1086L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lu2011,
    author = {{L{\"u}}, G. and {Zhu}, C. and {Wang}, Z. and {Huo}, W. and
	{Yang}, Y.},
    title = "{Gamma-ray sources like V407 Cygni in symbiotic stars}",
  journal = {MNRAS},
 keywords = {acceleration of particles, binaries: symbiotic, stars: individual: V407 Cygni, gamma-rays: general},
     year = 2011,
    month = may,
   volume = 413,
    pages = {L11-L14},
      doi = {10.1111/j.1745-3933.2011.01021.x},
   adsurl = {http://cdsads.u-strasbg.fr/abs/2011MNRAS.413L..11L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Iben1996,
   author = {{Iben}, Jr., I. and {Tutukov}, A.~V. and {Yungelson}, L.~R.},
    title = "{On the Origin of Hydrogen-deficient Supergiants and Their Relation to R Coronae Borealis Stars and Non-DA White Dwarfs}",
  journal = {ApJ},
 keywords = {STARS: BINARIES: CLOSE, STARS: EVOLUTION, STARS: INTERIORS, STARS: STATISTICS, STARS: WHITE DWARFS, STARS: VARIABLES: OTHER R CORONAE BOREALIS, STARS: SUPERGIANTS},
     year = 1996,
    month = jan,
   volume = 456,
    pages = {750-+},
      doi = {10.1086/176694},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1996ApJ...456..750I},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Yungelson1995,
   author = {{Yungelson}, L. and {Livio}, M. and {Tutukov}, A. and {Kenyon}, S.~J.
	},
    title = "{A Model for the Galactic Population of Symbiotic Stars with White Dwarf Accretors}",
  journal = {ApJ},
 keywords = {GALAXY: STELLAR CONTENT, STARS: BINARIES: SYMBIOTIC, STARS: NOVAE, CATACLYSMIC VARIABLES, STARS: STATISTICS, STARS: WHITE DWARFS},
     year = 1995,
    month = jul,
   volume = 447,
    pages = {656-+},
      doi = {10.1086/175908},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1995ApJ...447..656Y},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Han1995a,
   author = {{Han}, Z. and {Eggleton}, P.~P. and {Podsiadlowski}, P. and
	{Tout}, C.~A.},
    title = "{The formation of barium and CH stars and related objects}",
  journal = {MNRAS},
 keywords = {STARS: AGB AND POST-AGB, BINARIES: GENERAL, STARS: EVOLUTION, STARS: MASS-LOSS, WHITE DWARFS},
     year = 1995a,
    month = dec,
   volume = 277,
    pages = {1443-1462},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1995MNRAS.277.1443H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2008A&A...491..209R,
   author = {{Revnivtsev}, M. and {Lutovinov}, A. and {Churazov}, E. and
	{Sazonov}, S. and {Gilfanov}, M. and {Grebenev}, S. and {Sunyaev}, R.
	},
    title = "{Low-mass X-ray binaries in the bulge of the Milky Way}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0805.0259},
 keywords = {binaries: general, stars: luminosity function, mass function, Galaxy: bulge, X-rays: binaries, X-rays: general},
     year = 2008,
    month = nov,
   volume = 491,
    pages = {209-217},
      doi = {10.1051/0004-6361:200810115},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2008A%26A...491..209R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Postnov2005,
   author = {{Postnov}, K.~A. and {Kuranov}, A.~G.},
    title = "{The Luminosity Function of Low-Mass X-ray Binaries in Galaxies}",
  journal = {Astronomy Letters},
   eprint = {arXiv:astro-ph/0411407},
 keywords = {low-mass X-ray binaries - mass transfer - luminosity functions},
     year = 2005,
    month = jan,
   volume = 31,
    pages = {7-14},
      doi = {10.1134/1.1854792},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2005AstL...31....7P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Revnivtsev2011,
   author = {{Revnivtsev}, M. and {Postnov}, K. and {Kuranov}, A. and {Ritter}, H.
	},
    title = "{On the nature of the break in the X-ray luminosity function of low-mass X-ray binaries}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {1011.5024},
 primaryClass = "astro-ph.GA",
 keywords = {binaries: general, stars: low-mass, stars: luminosity function, mass function, stars: neutron, X-rays: stars},
     year = 2011,
    month = feb,
   volume = 526,
    pages = {A94+},
      doi = {10.1051/0004-6361/201014726},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2011A%26A...526A..94R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gilfanov2004,
   author = {{Gilfanov}, M.},
    title = "{Low-mass X-ray binaries as a stellar mass indicator for the host galaxy}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0309454},
 keywords = {galaxies: elliptical and lenticular, cD, galaxies: fundamental parameters, galaxies: spiral, X-rays: binaries, X-rays: galaxies},
     year = 2004,
    month = mar,
   volume = 349,
    pages = {146-168},
      doi = {10.1111/j.1365-2966.2004.07473.x},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2004MNRAS.349..146G},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pfahl2003,
   author = {{Pfahl}, E. and {Rappaport}, S. and {Podsiadlowski}, P.},
    title = "{The Galactic Population of Low- and Intermediate-Mass X-Ray Binaries}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0303300},
 keywords = {Stars: Binaries: Close, Stars: Pulsars: General, Stars: Neutron, X-Rays: Stars},
     year = 2003,
    month = nov,
   volume = 597,
    pages = {1036-1048},
      doi = {10.1086/378632},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2003ApJ...597.1036P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bhattacharya1991,
   author = {{Bhattacharya}, D. and {van den Heuvel}, E.~P.~J.},
    title = "{Formation and evolution of binary and millisecond radio pulsars}",
  journal = {Phys. Rep.},
     year = 1991,
   volume = 203,
    pages = {1-124},
      doi = {10.1016/0370-1573(91)90064-S},
   adsurl = {http://ukads.nottingham.ac.uk/abs/1991PhR...203....1B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lin2010,
   author = {{Lin}, J. and {Rappaport}, S. and {Podsiadlowski}, P. and {Nelson}, L. and
	{Paxton}, B. and {Todorov}, P.},
    title = "{LMXB and IMXB Evolution: I. The Binary Radio Pulsar PSR J1614-2230}",
  journal = {ArXiv:1012.1877},
archivePrefix = "arXiv",
   eprint = {1012.1877},
 primaryClass = "astro-ph.HE",
 keywords = {Astrophysics - High Energy Astrophysical Phenomena},
     year = 2010,
    month = dec,
   adsurl = {http://ukads.nottingham.ac.uk/abs/2010arXiv1012.1877L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Liu2007,
   author = {{Liu}, Q.~Z. and {van Paradijs}, J. and {van den Heuvel}, E.~P.~J.
	},
    title = "{A catalogue of low-mass X-ray binaries in the Galaxy, LMC, and SMC (Fourth edition)}",
  journal = {A\&A},
archivePrefix = "arXiv",
   eprint = {0707.0544},
 keywords = {binaries: close, stars: late-type, X-rays: binaries, catalogs},
     year = 2007,
    month = jul,
   volume = 469,
    pages = {807-810},
      doi = {10.1051/0004-6361:20077303},
   adsurl = {http://ukads.nottingham.ac.uk/abs/2007A%26A...469..807L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lu2008,
   author = {{L{\"u}}, G. and {Zhu}, C. and {Han}, Z. and {Wang}, Z.},
    title = "{Chemical Abundances in Symbiotic Stars}",
  journal = {ApJ},
 keywords = {Stars: Binaries: Symbiotic, Galaxy: Stellar Content, Stars: Abundances, Stars: Evolution, Stars: White Dwarfs},
     year = 2008,
    month = aug,
   volume = 683,
    pages = {990-1005},
      doi = {10.1086/589876},
   adsurl = {http://esoads.eso.org/abs/2008ApJ...683..990L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lu2006,
   author = {{L{\"u}}, G. and {Yungelson}, L. and {Han}, Z.},
    title = "{Population synthesis for symbiotic stars with white dwarf accretors}",
  journal = {MNRAS},
   eprint = {arXiv:astro-ph/0608449},
 keywords = {accretion, accretion discs, binaries: symbiotic, stars: evolution, white dwarfs, Galaxy: stellar content},
     year = 2006,
    month = nov,
   volume = 372,
    pages = {1389-1406},
      doi = {10.1111/j.1365-2966.2006.10947.x},
   adsurl = {http://esoads.eso.org/abs/2006MNRAS.372.1389L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Han1995a,
   author = {{Han}, Z. and {Podsiadlowski}, P. and {Eggleton}, P.~P.},
    title = "{The formation of bipolar planetary nebulae and close white dwarf binaries}",
  journal = {MNRAS},
 keywords = {BINARIES: GENERAL, NOVAE, CATACLYSMIC VARIABLES, SUPERNOVAE: GENERAL, WHITE DWARFS, PLANETARY NEBULAE: GENERAL},
     year = 1995,
    month = feb,
   volume = 272,
    pages = {800-820},
   adsurl = {http://esoads.eso.org/abs/1995MNRAS.272..800H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Han1995b,
   author = {{Han}, Z. and {Eggleton}, P.~P. and {Podsiadlowski}, P. and
	{Tout}, C.~A.},
    title = "{The formation of barium and CH stars and related objects}",
  journal = {MNRAS},
 keywords = {STARS: AGB AND POST-AGB, BINARIES: GENERAL, STARS: EVOLUTION, STARS: MASS-LOSS, WHITE DWARFS},
     year = 1995,
    month = dec,
   volume = 277,
    pages = {1443-1462},
   adsurl = {http://esoads.eso.org/abs/1995MNRAS.277.1443H},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Podsiadlowski2002,
   author = {{Podsiadlowski}, P. and {Rappaport}, S. and {Pfahl}, E.~D.},
    title = "{Evolutionary Sequences for Low- and Intermediate-Mass X-Ray Binaries}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0107261},
 keywords = {Stars: Binaries: Close, Stars: Pulsars: General, Stars: Neutron, Stars: White Dwarfs, X-Rays: Stars},
     year = 2002,
    month = feb,
   volume = 565,
    pages = {1107-1133},
      doi = {10.1086/324686},
   adsurl = {http://adsabs.harvard.edu/abs/2002ApJ...565.1107P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Podsiadlowski2004,
   author = {{Podsiadlowski}, P. and {Langer}, N. and {Poelarends}, A.~J.~T. and
	{Rappaport}, S. and {Heger}, A. and {Pfahl}, E.},
    title = "{The Effects of Binary Evolution on the Dynamics of Core Collapse and Neutron Star Kicks}",
  journal = {ApJ},
   eprint = {arXiv:astro-ph/0309588},
 keywords = {Stars: Binaries: Close, Galaxy: Globular Clusters: General, Stars: Evolution, Stars: Neutron, Stars: Supernovae: General, X-Rays: Stars},
     year = 2004,
    month = sep,
   volume = 612,
    pages = {1044-1051},
      doi = {10.1086/421713},
   adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...612.1044P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Ruffini2016ApJ,
   author = {{Ruffini}, R. and {Rueda}, J.~A. and {Muccino}, M. and {Aimuratov}, Y. and
	{Becerra}, L.~M. and {Bianco}, C.~L. and {Kovacevic}, M. and
	{Moradi}, R. and {Oliveira}, F.~G. and {Pisani}, G.~B. and {Wang}, Y.
	},
    title = "{On the Classification of GRBs and Their Occurrence Rates}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1602.02732},
 primaryClass = "astro-ph.HE",
 keywords = {binaries: general, black hole physics, gamma-ray burst: general, stars: neutron, supernovae: general, white dwarfs},
     year = 2016,
    month = dec,
   volume = 832,
      eid = {136},
    pages = {136},
      doi = {10.3847/0004-637X/832/2/136},
   adsurl = {http://adsabs.harvard.edu/abs/2016ApJ...832..136R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Lattimer2012,
   author = {{Lattimer}, J.~M.},
    title = "{The Nuclear Equation of State and Neutron Star Masses}",
  journal = {Annual Review of Nuclear and Particle Science},
archivePrefix = "arXiv",
   eprint = {1305.3510},
 primaryClass = "nucl-th",
     year = 2012,
    month = nov,
   volume = 62,
    pages = {485-515},
      doi = {10.1146/annurev-nucl-102711-095018},
   adsurl = {http://adsabs.harvard.edu/abs/2012ARNPS..62..485L},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Eichler1989,
   author = {{Eichler}, D. and {Livio}, M. and {Piran}, T. and {Schramm}, D.~N.
	},
    title = "{Nucleosynthesis, neutrino bursts and gamma-rays from coalescing neutron stars}",
  journal = {\nat},
 keywords = {Gamma Ray Bursts, Neutrinos, Neutron Stars, Nuclear Fusion, Binary Stars, Gravitational Effects, Gravity Waves, Hubble Constant, Pulsars},
     year = 1989,
    month = jul,
   volume = 340,
    pages = {126-128},
      doi = {10.1038/340126a0},
   adsurl = {http://adsabs.harvard.edu/abs/1989Natur.340..126E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Piran1992,
   author = {{Piran}, T.},
    title = "{The implications of the Compton (GRO) observations for cosmological gamma-ray bursts}",
  journal = {\apjl},
 keywords = {Binary Stars, Gamma Ray Bursts, Neutron Stars, Angular Distribution, Halos, Milky Way Galaxy},
     year = 1992,
    month = apr,
   volume = 389,
    pages = {L45-L48},
      doi = {10.1086/186345},
   adsurl = {http://adsabs.harvard.edu/abs/1992ApJ...389L..45P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Paczy1998,
   author = {{Paczy{\'n}ski}, B.},
    title = "{Are Gamma-Ray Bursts in Star-Forming Regions?}",
  journal = {\apjl},
   eprint = {astro-ph/9710086},
 keywords = {GAMMA RAYS: BURSTS, STARS: BINARIES: CLOSE, STARS: NEUTRON, STARS: SUPERNOVAE: GENERAL, Stars: Binaries: Close, Gamma Rays: Bursts, Stars: Neutron, Stars: Supernovae: General},
     year = 1998,
    month = feb,
   volume = 494,
    pages = {L45-L48},
      doi = {10.1086/311148},
   adsurl = {http://adsabs.harvard.edu/abs/1998ApJ...494L..45P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Paczynski1986,
   author = {{Paczynski}, B.},
    title = "{Gamma-ray bursters at cosmological distances}",
  journal = {\apjl},
 keywords = {Astronomical Models, Cosmology, Distance, Gamma Ray Bursts, Gravitational Lenses, Black Body Radiation, Electron-Positron Plasmas, Galactic Radiation, Temporal Distribution},
     year = 1986,
    month = sep,
   volume = 308,
    pages = {L43-L46},
      doi = {10.1086/184740},
   adsurl = {http://adsabs.harvard.edu/abs/1986ApJ...308L..43P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Eggleton1986,
   author = {{Eggleton}, P.~P. and {Verbunt}, F.},
    title = "{Triple star evolution and the formation of short-period, low mass X-ray binaries}",
  journal = {\mnras},
 keywords = {Black Holes (Astronomy), Stellar Evolution, Triple Stars, X Ray Binaries, Dwarf Stars, Neutron Stars, Stellar Mass, Supergiant Stars},
     year = 1986,
    month = may,
   volume = 220,
    pages = {13P-18P},
      doi = {10.1093/mnras/220.1.13P},
   adsurl = {http://adsabs.harvard.edu/abs/1986MNRAS.220P..13E},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Freire2011,
   author = {{Freire}, P.~C.~C. and {Bassa}, C.~G. and {Wex}, N. and {Stairs}, I.~H. and
	{Champion}, D.~J. and {Ransom}, S.~M. and {Lazarus}, P. and
	{Kaspi}, V.~M. and {Hessels}, J.~W.~T. and {Kramer}, M. and
	{Cordes}, J.~M. and {Verbiest}, J.~P.~W. and {Podsiadlowski}, P. and
	{Nice}, D.~J. and {Deneva}, J.~S. and {Lorimer}, D.~R. and {Stappers}, B.~W. and
	{McLaughlin}, M.~A. and {Camilo}, F.},
    title = "{On the nature and evolution of the unique binary pulsar J1903+0327}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1011.5809},
 keywords = {equation of state, binaries: spectroscopic, stars: neutron, pulsars: general, pulsars: individual: PSR J1903+0327},
     year = 2011,
    month = apr,
   volume = 412,
    pages = {2763-2780},
      doi = {10.1111/j.1365-2966.2010.18109.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.412.2763F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Kluzniak1988,
   author = {{Kluzniak}, W. and {Ruderman}, M. and {Shaham}, J. and {Tavani}, M.
	},
    title = "{Nature and evolution of the eclipsing millisecond binary pulsar PSR1957 + 20}",
  journal = {\nat},
 keywords = {Eclipsing Binary Stars, Pulsars, Stellar Evolution, X Ray Binaries, Accretion Disks, Degenerate Matter, Neutron Stars, Stellar Winds},
     year = 1988,
    month = jul,
   volume = 334,
    pages = {225-227},
      doi = {10.1038/334225a0},
   adsurl = {http://adsabs.harvard.edu/abs/1988Natur.334..225K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kasliwal2012,
   author = {{Kasliwal}, M.~M. and {Kulkarni}, S.~R. and {Gal-Yam}, A. and
	{Nugent}, P.~E. and {Sullivan}, M. and {Bildsten}, L. and {Yaron}, O. and
	{Perets}, H.~B. and {Arcavi}, I. and {Ben-Ami}, S. and {Bhalerao}, V.~B. and
	{Bloom}, J.~S. and {Cenko}, S.~B. and {Filippenko}, A.~V. and
	{Frail}, D.~A. and {Ganeshalingam}, M. and {Horesh}, A. and
	{Howell}, D.~A. and {Law}, N.~M. and {Leonard}, D.~C. and {Li}, W. and
	{Ofek}, E.~O. and {Polishook}, D. and {Poznanski}, D. and {Quimby}, R.~M. and
	{Silverman}, J.~M. and {Sternberg}, A. and {Xu}, D.},
    title = "{Calcium-rich Gap Transients in the Remote Outskirts of Galaxies}",
  journal = {\apj},
archivePrefix = "arXiv",
   eprint = {1111.6109},
 primaryClass = "astro-ph.HE",
 keywords = {galaxies: clusters: general, Galaxy: halo, novae, cataclysmic variables, supernovae: individual: SN2005E SN2007ke PTF09dav PTF10iuv PTF11bij, surveys, white dwarfs},
     year = 2012,
    month = aug,
   volume = 755,
      eid = {161},
    pages = {161},
      doi = {10.1088/0004-637X/755/2/161},
   adsurl = {http://adsabs.harvard.edu/abs/2012ApJ...755..161K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Cooray2004,
   author = {{Cooray}, A.},
    title = "{Gravitational-wave background of neutron star-white dwarf binaries}",
  journal = {\mnras},
   eprint = {astro-ph/0406467},
 keywords = {gravitational waves, binaries: close, diffuse radiation},
     year = 2004,
    month = oct,
   volume = 354,
    pages = {25-30},
      doi = {10.1111/j.1365-2966.2004.08152.x},
   adsurl = {http://adsabs.harvard.edu/abs/2004MNRAS.354...25C},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Strolger2004,
   author = {{Strolger}, L.-G. and {Riess}, A.~G. and {Dahlen}, T. and {Livio}, M. and
	{Panagia}, N. and {Challis}, P. and {Tonry}, J.~L. and {Filippenko}, A.~V. and
	{Chornock}, R. and {Ferguson}, H. and {Koekemoer}, A. and {Mobasher}, B. and
	{Dickinson}, M. and {Giavalisco}, M. and {Casertano}, S. and
	{Hook}, R. and {Blondin}, S. and {Leibundgut}, B. and {Nonino}, M. and
	{Rosati}, P. and {Spinrad}, H. and {Steidel}, C.~C. and {Stern}, D. and
	{Garnavich}, P.~M. and {Matheson}, T. and {Grogin}, N. and {Hornschemeier}, A. and
	{Kretchmer}, C. and {Laidler}, V.~G. and {Lee}, K. and {Lucas}, R. and
	{de Mello}, D. and {Moustakas}, L.~A. and {Ravindranath}, S. and
	{Richardson}, M. and {Taylor}, E.},
    title = "{The Hubble Higher z Supernova Search: Supernovae to z \~{} 1.6 and Constraints on Type Ia Progenitor Models}",
  journal = {\apj},
   eprint = {astro-ph/0406546},
 keywords = {Stars: Supernovae: General, Surveys},
     year = 2004,
    month = sep,
   volume = 613,
    pages = {200-223},
      doi = {10.1086/422901},
   adsurl = {http://adsabs.harvard.edu/abs/2004ApJ...613..200S},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Taam1986,
   author = {{Taam}, R.~E. and {van den Heuvel}, E.~P.~J.},
    title = "{Magnetic field decay and the origin of neutron star binaries}",
  journal = {\apj},
 keywords = {Binary Stars, Neutron Stars, Stellar Magnetic Fields, Stellar Physics, Decay, Field Strength, Radio Stars, Stellar Evolution, Stellar Mass Accretion},
     year = 1986,
    month = jun,
   volume = 305,
    pages = {235-245},
      doi = {10.1086/164243},
   adsurl = {http://adsabs.harvard.edu/abs/1986ApJ...305..235T},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Perets2010,
   author = {{Perets}, H.~B. and {Gal-Yam}, A. and {Mazzali}, P.~A. and {Arnett}, D. and
	{Kagan}, D. and {Filippenko}, A.~V. and {Li}, W. and {Arcavi}, I. and
	{Cenko}, S.~B. and {Fox}, D.~B. and {Leonard}, D.~C. and {Moon}, D.-S. and
	{Sand}, D.~J. and {Soderberg}, A.~M. and {Anderson}, J.~P. and
	{James}, P.~A. and {Foley}, R.~J. and {Ganeshalingam}, M. and
	{Ofek}, E.~O. and {Bildsten}, L. and {Nelemans}, G. and {Shen}, K.~J. and
	{Weinberg}, N.~N. and {Metzger}, B.~D. and {Piro}, A.~L. and
	{Quataert}, E. and {Kiewe}, M. and {Poznanski}, D.},
    title = "{A faint type of supernova from a white dwarf with a helium-rich companion}",
  journal = {\nat},
archivePrefix = "arXiv",
   eprint = {0906.2003},
 primaryClass = "astro-ph.HE",
     year = 2010,
    month = may,
   volume = 465,
    pages = {322-325},
      doi = {10.1038/nature09056},
   adsurl = {http://adsabs.harvard.edu/abs/2010Natur.465..322P},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kennicutt1998,
   author = {{Kennicutt}, Jr., R.~C.},
    title = "{Star Formation in Galaxies Along the Hubble Sequence}",
  journal = {\araa},
   eprint = {astro-ph/9807187},
     year = 1998,
   volume = 36,
    pages = {189-232},
      doi = {10.1146/annurev.astro.36.1.189},
   adsurl = {http://adsabs.harvard.edu/abs/1998ARA%26A..36..189K},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Ryba1991,
   author = {{Ryba}, M.~F. and {Taylor}, J.~H.},
    title = "{High-precision timing of millisecond pulsars. II - Astrometry, orbital evolution, and eclipses of PSR 1957 + 20}",
  journal = {\apj},
 keywords = {Astrometry, Eclipsing Binary Stars, Pulsars, Stellar Evolution, Stellar Orbits, Light Curve, Stellar Mass, Stellar Spectra},
     year = 1991,
    month = oct,
   volume = 380,
    pages = {557-563},
      doi = {10.1086/170613},
   adsurl = {http://adsabs.harvard.edu/abs/1991ApJ...380..557R},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Freire2011,
   author = {{Freire}, P.~C.~C. and {Bassa}, C.~G. and {Wex}, N. and {Stairs}, I.~H. and
	{Champion}, D.~J. and {Ransom}, S.~M. and {Lazarus}, P. and
	{Kaspi}, V.~M. and {Hessels}, J.~W.~T. and {Kramer}, M. and
	{Cordes}, J.~M. and {Verbiest}, J.~P.~W. and {Podsiadlowski}, P. and
	{Nice}, D.~J. and {Deneva}, J.~S. and {Lorimer}, D.~R. and {Stappers}, B.~W. and
	{McLaughlin}, M.~A. and {Camilo}, F.},
    title = "{On the nature and evolution of the unique binary pulsar J1903+0327}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1011.5809},
 keywords = {equation of state, binaries: spectroscopic, stars: neutron, pulsars: general, pulsars: individual: PSR J1903+0327},
     year = 2011,
    month = apr,
   volume = 412,
    pages = {2763-2780},
      doi = {10.1111/j.1365-2966.2010.18109.x},
   adsurl = {http://adsabs.harvard.edu/abs/2011MNRAS.412.2763F},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Ohlmann2016,
   author = {{Ohlmann}, S.~T. and {R{\"o}pke}, F.~K. and {Pakmor}, R. and
	{Springel}, V. and {M{\"u}ller}, E.},
    title = "{Magnetic field amplification during the common envelope phase}",
  journal = {\mnras},
archivePrefix = "arXiv",
   eprint = {1607.05996},
 primaryClass = "astro-ph.SR",
 keywords = {hydrodynamics, magnetic fields, MHD, methods: numerical, binaries: close, white dwarfs},
     year = 2016,
    month = oct,
   volume = 462,
    pages = {L121-L125},
      doi = {10.1093/mnrasl/slw144},
   adsurl = {http://adsabs.harvard.edu/abs/2016MNRAS.462L.121O},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{B1993,
   author = {{Beskin}, V.~S.},
    title = "{Spin-down of radio pulsars.}",
  journal = {Contemporary Physics},
     year = 1993,
    month = jun,
   volume = 34,
    pages = {131-145},
      doi = {10.1080/00107519308213810},
   adsurl = {http://adsabs.harvard.edu/abs/1993ConPh..34..131B},
  adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

